Principled Data-Driven Decision Support for Cyber-Forensic Investigations

In the wake of a cybersecurity incident, it is crucial to promptly discover how the threat actors breached security in order to assess the impact of the incident and to develop and deploy countermeasures that can protect against further attacks. To this end, defenders can launch a cyber-forensic investigation, which discovers the techniques that the threat actors used in the incident. A fundamental challenge in such an investigation is prioritizing the investigation of particular techniques since the investigation of each technique requires time and effort, but forensic analysts cannot know which ones were actually used before investigating them. To ensure prompt discovery, it is imperative to provide decision support that can help forensic analysts with this prioritization. A recent study demonstrated that data-driven decision support, based on a dataset of prior incidents, can provide state-of-the-art prioritization. However, this data-driven approach, called DISCLOSE, is based on a heuristic that utilizes only a subset of the available information and does not approximate optimal decisions. To improve upon this heuristic, we introduce a principled approach for data-driven decision support for cyber-forensic investigations. We formulate the decision-support problem using a Markov decision process, whose states represent the states of a forensic investigation. To solve the decision problem, we propose a Monte Carlo tree search based method, which relies on a k-NN regression over prior incidents to estimate state-transition probabilities. We evaluate our proposed approach on multiple versions of the MITRE ATT&CK dataset, which is a knowledge base of adversarial techniques and tactics based on real-world cyber incidents, and demonstrate that our approach outperforms DISCLOSE in terms of techniques discovered per effort spent.

==> data/results/result_benefit_v10_29.csv <==
Budget,DISCLOSE_Benefit_45,DISCLOSE_45_0.25,DISCLOSE_45_0.5,DISCLOSE_45_0.75,Myopic_Benefit_45,Static_Benefit_45,Static_45_0.25,Static_45_0.5,Static_45_0.75,TwoStepExhaustivePolicy_Benefit_45,MCTS_Benefit_45,MCTS_45_0.25,MCTS_45_0.5,MCTS_45_0.75,DISCLOSE_Benefit_65,DISCLOSE_65_0.25,DISCLOSE_65_0.5,DISCLOSE_65_0.75,Myopic_Benefit_65,Static_Benefit_65,Static_65_0.25,Static_65_0.5,Static_65_0.75,TwoStepExhaustivePolicy_Benefit_65,MCTS_Benefit_65,MCTS_65_0.25,MCTS_65_0.5,MCTS_65_0.75,DISCLOSE_Benefit_70,DISCLOSE_70_0.25,DISCLOSE_70_0.5,DISCLOSE_70_0.75,Myopic_Benefit_70,Static_Benefit_70,Static_70_0.25,Static_70_0.5,Static_70_0.75,TwoStepExhaustivePolicy_Benefit_70,MCTS_Benefit_70,MCTS_70_0.25,MCTS_70_0.5,MCTS_70_0.75,DISCLOSE_Benefit_100,DISCLOSE_100_0.25,DISCLOSE_100_0.5,DISCLOSE_100_0.75,Myopic_Benefit_100,Static_Benefit_100,Static_100_0.25,Static_100_0.5,Static_100_0.75,TwoStepExhaustivePolicy_Benefit_100,MCTS_Benefit_100,MCTS_100_0.25,MCTS_100_0.5,MCTS_100_0.75,DISCLOSE_Benefit_withoutBudget,DISCLOSE_171_0.25,DISCLOSE_171_0.5,DISCLOSE_171_0.75,Myopic_Benefit_withoutBudget,Static_Benefit_withoutBudget,Static_171_0.25,Static_171_0.5,Static_171_0.75,TwoStepExhaustivePolicy_Benefit_withoutBudget,MCTS_Benefit_withoutBudget,MCTS_171_0.25,MCTS_171_0.5,MCTS_171_0.75
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0.246268657,0,0,0,1.55970149,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.559701493,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.067164179,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.395522388,0,0,0,0,1.395522388,1.39552239,0,0,0,0.246268657,0,0,0,1.641791045,0,0,0,0,1.641791045,1.641791045,0,0,0
7,0.246268657,0,0,0,1.55970149,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.559701493,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.067164179,0,0,0,0,0,0,0,0,0,0.246268657,0,0,0,1.395522388,0,0,0,0,1.395522388,1.39552239,0,0,0,0.246268657,0,0,0,1.641791045,0,0,0,0,1.641791045,1.641791045,0,0,0
8,3.529850746,0,0,0,3.87164179,3.529850746,0,0,0,3.271641791,3.364179104,0,0,0,3.529850746,0,0,0,3.871641791,3.529850746,0,0,0,3.271641791,3.364179104,0,0,0,3.529850746,0,0,0,2.970149254,3.529850746,0,0,0,3.434328358,3.3641791,0,0,0,3.529850746,0,0,0,3.707462687,3.529850746,0,0,0,3.707462687,3.70746269,0,0,0,3.529850746,0,0,0,3.253731343,3.529850746,0,0,0,3.253731343,3.253731343,0,0,0
9,3.529850746,0,0,0,3.87164179,3.529850746,0,0,0,3.271641791,3.364179104,0,0,0,3.529850746,0,0,0,3.871641791,3.529850746,0,0,0,3.271641791,3.364179104,0,0,0,3.529850746,0,0,0,3.21641791,3.529850746,0,0,0,3.434328358,3.3641791,0,0,0,3.529850746,0,0,0,3.871641791,3.529850746,0,0,0,3.871641791,3.87164179,0,0,0,3.529850746,0,0,0,3.253731343,3.529850746,0,0,0,3.253731343,3.253731343,0,0,0
10,31.4358209,0,0,79.75,37.2626866,39.9119403,0,0,88,36.92537313,35.44179104,0,0,88,31.4358209,0,0,79.75,37.26268657,39.9119403,0,0,88,36.92537313,33.99701493,0,0,88,31.4358209,0,0,79.75,36.60746269,39.9119403,0,0,88,37.0880597,36.7552239,0,0,88,31.4358209,0,0,79.75,35.81791045,39.9119403,0,0,88,35.81791045,35.8179104,0,0,88,31.4358209,0,0,79.75,37.30149254,39.9119403,0,0,88,37.30149254,37.30149254,0,0,88
11,35.04477612,0,0,88,41.1059701,44.3358209,0,55,88,40.53432836,39.05074627,0,0,88,35.04477612,0,0,88,41.10597015,44.3358209,0,55,88,40.53432836,37.60597015,0,0,88,35.04477612,0,0,88,39.35970149,44.3358209,0,55,88,40.69701493,40.3641791,0,0,88,35.04477612,0,0,88,39.59104478,44.3358209,0,55,88,39.59104478,39.5910448,0,0,88,35.04477612,0,0,88,41.02985075,44.3358209,0,55,88,41.02985075,41.02985075,0,47,88
12,44.7641791,0,47,88,47.2955224,49.32686567,0,78,88,47.87313433,47.96567164,0,55,88,44.7641791,0,47,88,47.29552239,49.32686567,0,78,88,47.87313433,47.96567164,0,55,88,44.7641791,0,47,88,46.05373134,49.32686567,0,78,88,48.0358209,47.9656716,0,55,88,44.7641791,0,47,88,45.87462687,49.32686567,0,78,88,45.87462687,45.8746269,0,55,88,44.7641791,0,47,88,47.21940299,49.32686567,0,78,88,47.21940299,47.21940299,0,55,88
13,51.67014925,0,55,88,56.3746269,50.88656716,0,78,88,57.52686567,56.20746269,0,78,88,51.67014925,0,55,88,56.37462687,50.88656716,0,78,88,57.52686567,56.42089552,0,78,88,51.67014925,0,55,88,55.31343284,50.88656716,0,78,88,57.03283582,56.7164179,0,78,88,51.67014925,0,55,88,56.39850746,50.88656716,0,78,88,56.39850746,56.3985075,0,78,88,51.67014925,0,55,88,56.77462687,50.88656716,0,78,88,56.77462687,56.77462687,0,78,88
14,51.67014925,0,55,88,56.3746269,50.88656716,0,78,88,57.52686567,56.20746269,0,78,88,51.67014925,0,55,88,56.37462687,50.88656716,0,78,88,57.52686567,56.42089552,0,78,88,51.67014925,0,55,88,55.31343284,50.88656716,0,78,88,57.03283582,56.7164179,0,78,88,51.67014925,0,55,88,56.39850746,50.88656716,0,78,88,56.39850746,56.3985075,0,78,88,51.67014925,0,55,88,56.77462687,50.88656716,0,78,88,56.77462687,56.77462687,0,78,88
15,65.74328358,0,78,88,66.0865672,62.96268657,0,78,88,67.05671642,67.38208955,0,88,110.5,65.74328358,0,78,88,66.08656716,62.96268657,0,78,88,67.05671642,68.13880597,0,88,118,65.74328358,0,78,88,65.13880597,62.96268657,0,78,88,67.12686567,67.3134328,0,88,110.5,65.74328358,0,78,88,65.68955224,62.96268657,0,78,88,65.68955224,65.6895522,0,88,88,65.74328358,0,78,88,66.35522388,62.96268657,0,78,88,66.35522388,66.35522388,0,88,88
16,68.44626866,0,78,88,71.3059701,62.96268657,0,78,88,72.1238806,72.35522388,0,88,125,68.44626866,0,78,88,71.30597015,62.96268657,0,78,88,72.1238806,72.86567164,0,88,125,68.44626866,0,78,88,70.52238806,62.96268657,0,78,88,72.44029851,72.2865672,0,88,125,68.44626866,0,78,88,71.42537313,62.96268657,0,78,88,71.42537313,71.4253731,0,88,118,68.44626866,0,78,88,71.58656716,62.96268657,0,78,88,71.58656716,71.58656716,0,88,118
17,71.9641791,0,88,125,73.4477612,65.55820896,0,88,88,73.43731343,73.66865672,0,88,125,71.9641791,0,88,125,73.44776119,65.55820896,0,88,88,73.43731343,74.17910448,0,88,125,71.9641791,0,88,125,73.2761194,65.55820896,0,88,88,73.75373134,73.6,0,88,125,71.9641791,0,88,125,73.23880597,65.55820896,0,88,88,73.23880597,73.238806,0,88,125,71.9641791,0,88,125,74.1119403,65.55820896,0,88,88,74.1119403,74.1119403,0,88,125
18,77.55373134,0,88,135,79.480597,74.17313433,0,88,125,80.0358209,80.68358209,0,88,135,77.55373134,0,88,135,79.48059701,74.17313433,0,88,125,80.0358209,81.84776119,11.75,88,135,77.55373134,0,88,135,79.77910448,74.17313433,0,88,125,80.44328358,80.6850746,0,88,135,77.55373134,0,88,135,79.10895522,74.17313433,0,88,125,79.10895522,79.1089552,0,88,135,77.55373134,0,88,135,79.16865672,74.17313433,0,88,125,79.16865672,79.16865672,0,88,135
19,80.78507463,0,88,135,85.1880597,77.47014925,0,88,135,85.81343284,85.81492537,47,88,135,80.78507463,0,88,135,85.1880597,77.47014925,0,88,135,85.81343284,86.35970149,47,88,135,80.78507463,0,88,135,85.40746269,77.47014925,0,88,135,86.05970149,85.9313433,47,88,135,80.78507463,0,88,135,84.57313433,77.47014925,0,88,135,84.57313433,84.5731343,0,88,135,80.78507463,0,88,135,84.60895522,77.47014925,0,88,135,84.60895522,84.60895522,0,88,135
20,86.14477612,55,88,135,86.0343284,82.54776119,0,88,143,86.09552239,86.09701493,47,88,135,86.14477612,55,88,135,86.03432836,82.54776119,0,88,143,86.09552239,86.64179104,47,88,135,86.14477612,55,88,135,85.77761194,82.54776119,0,88,143,86.5238806,86.3955224,47,88,135,86.14477612,55,88,135,85.88358209,82.54776119,0,88,143,85.88358209,85.8835821,47,88,135,86.14477612,55,88,135,85.54925373,82.54776119,0,88,143,85.54925373,85.54925373,47,88,135
21,94.0761194,55,88,143,90.4955224,89.63432836,0,88,143,90.39253731,90.68208955,49,88,135,94.0761194,55,88,143,90.49552239,89.63432836,0,88,143,90.28656716,91.00597015,55,88,135,94.0761194,55,88,143,89.85671642,89.63432836,0,88,143,90.53283582,90.4059702,47,88,135,94.0761194,55,88,143,90.28059701,89.63432836,0,88,143,90.28059701,90.280597,55,88,135,94.0761194,55,88,143,90.05223881,89.63432836,0,88,143,90.05223881,90.05223881,55,88,135
22,95.95671642,55,88,143,92.3522388,91.32686567,0,88,143,92.99253731,92.80597015,55,88,143,95.95671642,55,88,143,92.63432836,91.32686567,0,88,143,92.88656716,92.94179104,55,88,143,95.95671642,55,88,143,92.08059701,91.32686567,0,88,143,92.75671642,92.5358209,55,88,143,95.95671642,55,88,143,92.04626866,91.32686567,0,88,143,92.04626866,92.0462687,55,88,143,95.95671642,55,88,143,92.4641791,91.32686567,0,88,143,92.4641791,92.4641791,55,88,143
23,95.95671642,55,88,143,94.3149254,91.32686567,0,88,143,94.95522388,94.76567164,55,88,143,95.95671642,55,88,143,94.59701493,91.32686567,0,88,143,94.75522388,94.90149254,55,88,143,95.95671642,55,88,143,94.11492537,91.32686567,0,88,143,94.62835821,94.4074627,55,88,143,95.95671642,55,88,143,93.84925373,91.32686567,0,88,143,93.84925373,93.8492537,55,88,143,95.95671642,55,88,143,94.42686567,91.32686567,0,88,143,94.42686567,94.42686567,55,88,143
24,105.0567164,55,88,151,101.367164,99.81641791,47,88,143,101.7641791,101.6119403,55,88,151,105.0567164,55,88,151,101.6492537,99.81641791,47,88,143,101.658209,102.4671642,61,88,151,105.0567164,55,88,151,100.6104478,99.81641791,47,88,143,101.1895522,101.292537,55,88,151,105.0567164,55,88,151,101.1059701,99.81641791,47,88,143,101.1059701,101.10597,61,88,147.5,105.0567164,55,88,151,101.5373134,99.81641791,47,88,143,101.5373134,101.5373134,61,88,151
25,105.5865672,55,88,151,104.552239,99.81641791,47,88,143,105.1343284,104.7029851,61,88,151,105.5865672,55,88,151,104.8343284,99.81641791,47,88,143,105.1343284,105.2,61,88,151,105.5865672,55,88,151,103.7238806,99.81641791,47,88,143,104.3029851,104.40597,61,88,151,105.5865672,55,88,151,104.1283582,99.81641791,47,88,143,104.1283582,104.128358,61,88,151,105.5865672,55,88,151,105.0925373,99.81641791,47,88,143,105.0925373,105.0925373,61,88,151
26,107.0432836,61,88,151,105.758209,101.2731343,49,88,143,106.3223881,105.5208955,61,88,151,107.0432836,61,88,151,105.8238806,101.2731343,49,88,143,106.0089552,105.8791045,61,88,151,107.0432836,61,88,151,105.1552239,101.2731343,49,88,143,105.6641791,105.650746,61,88,151,107.0432836,61,88,151,105.1238806,101.2731343,49,88,143,105.1238806,105.123881,61,88,151,107.0432836,61,88,151,106.319403,101.2731343,49,88,143,106.319403,106.319403,61,88,151
27,111.0089552,61,88,159,108.980597,111.4074627,55,88,166,109.0552239,108.7208955,61,88,159,111.0089552,61,88,159,109.2223881,111.4074627,55,88,166,108.8477612,109.261194,61,88,165,111.0089552,61,88,159,108.7970149,111.4074627,55,88,166,109.019403,109.1,61,88,165,111.0089552,61,88,159,108.8567164,111.4074627,55,88,166,108.8567164,108.856716,61,88,157,111.0089552,61,88,159,109.2402985,111.4074627,55,88,166,109.2402985,109.2402985,61,88,165
28,111.8567164,61,88,165,111.953731,111.4985075,55,88,166,112.1313433,111.7686567,61,88,165.75,111.8567164,61,88,165,112.2313433,111.4985075,55,88,166,112.1358209,111.838806,61,88,165.75,111.8567164,61,88,165,111.8029851,111.4985075,55,88,166,112.0955224,111.81791,61,88,165.75,111.8567164,61,88,165,111.7970149,111.4985075,55,88,166,111.7970149,111.797015,61,88,165,111.8567164,61,88,165,112.2701493,111.4985075,55,88,166,112.2701493,112.2701493,61,88,165.75
29,111.8567164,61,88,165,112.544776,111.4985075,55,88,166,112.7223881,112.3597015,61,88,166,111.8567164,61,88,165,112.6253731,111.4985075,55,88,166,112.6208955,112.2328358,61,88,166,111.8567164,61,88,165,112.4089552,111.4985075,55,88,166,112.7014925,112.423881,61,88,165.75,111.8567164,61,88,165,112.4029851,111.4985075,55,88,166,112.4029851,112.402985,63,88,165,111.8567164,61,88,165,112.7402985,111.4985075,55,88,166,112.7402985,112.7402985,61,88,165.75
30,114.3686567,61,88,166,116.81791,114.1746269,61,88,166,116.4880597,116.6835821,61,95,166,114.3686567,61,88,166,116.9895522,114.1746269,61,88,166,116.4776119,116.458209,61,102,166,114.3686567,61,88,166,116.7179104,114.1746269,61,88,166,116.9597015,116.761194,61,102,166,114.3686567,61,88,166,116.8268657,114.1746269,61,88,166,116.8268657,116.826866,63,102,166,114.3686567,61,88,166,117.0223881,114.1746269,61,88,166,117.0223881,117.0223881,63,88,166
31,115.6149254,61,88,166,119.274627,114.1746269,61,88,166,118.8776119,119.0701493,63,110,166,115.6149254,61,88,166,119.2641791,114.1746269,61,88,166,118.7761194,118.8223881,63,110,166,115.6149254,61,88,166,118.9074627,114.1746269,61,88,166,119.0880597,118.983582,63,106,166,115.6149254,61,88,166,118.9432836,114.1746269,61,88,166,118.9432836,118.943284,63,102,166,115.6149254,61,88,166,118.9149254,114.1746269,61,88,166,118.9149254,118.9149254,63,102,166
32,116.0522388,61.5,95,166,119.698507,114.1746269,61,88,166,119.4074627,119.7164179,63,110,175.75,116.0522388,61.5,95,166,119.6880597,114.1746269,61,88,166,119.4223881,119.5850746,63,110,166,116.0522388,61.5,95,166,119.5432836,114.1746269,61,88,166,119.7238806,119.619403,63,110,179,116.0522388,61.5,95,166,119.6955224,114.1746269,61,88,166,119.6955224,119.695522,63,102,179,116.0522388,61.5,95,166,119.561194,114.1746269,61,88,166,119.561194,119.561194,63,102,175.75
33,120.0044776,63,116,166,122.452239,119.6328358,63,110,179.75,122.0716418,122.5522388,63,116,180,120.0044776,63,116,166,122.5686567,119.6328358,63,110,179.75,122.2895522,122.9880597,63,116,180,120.0044776,63,116,166,121.9089552,119.6328358,63,110,179.75,121.8223881,121.995522,63,116,180,120.0044776,63,116,166,122.0253731,119.6328358,63,110,179.75,122.0253731,122.025373,63,116,180,120.0044776,63,116,166,122.038806,119.6328358,63,110,179.75,122.038806,122.038806,63,113,180
34,122.619403,63,118,180,124.444776,121.2985075,63,116,179.75,124.2507463,124.4283582,63,118,186.25,122.619403,63,118,180,124.5761194,121.2985075,63,116,179.75,124.3671642,124.858209,63,118,188,122.619403,63,118,180,124.038806,121.2985075,63,116,179.75,123.9671642,123.977612,63,116,188,122.619403,63,118,180,124.3671642,121.2985075,63,116,179.75,124.3671642,124.367164,63,118,188,122.619403,63,118,180,123.9970149,121.2985075,63,116,179.75,123.9970149,123.9970149,63,117,185.5
35,123.4910448,63,118,180,126.167164,121.7223881,63,116,180,125.8925373,126.0447761,63,118,188,123.4910448,63,118,180,126.3940299,121.7223881,63,116,180,126.1149254,126.5,63,124,188,123.4910448,63,118,180,126.1955224,121.7223881,63,116,180,126.1238806,126.134328,63,123,188,123.4910448,63,118,180,126.4179104,121.7223881,63,116,180,126.4179104,126.41791,63,124,188,123.4910448,63,118,180,126.0119403,121.7223881,63,116,180,126.0119403,126.0119403,63,120,185.5
36,123.4910448,63,118,180,126.167164,121.7223881,63,116,180,125.8925373,126.0447761,63,118,188,123.4910448,63,118,180,126.3940299,121.7223881,63,116,180,126.1149254,126.6119403,63,124,188,123.4910448,63,118,180,126.419403,121.7223881,63,116,180,126.3477612,126.358209,63,123,188,123.4910448,63,118,180,126.7268657,121.7223881,63,116,180,126.7268657,126.726866,63,124,188,123.4910448,63,118,180,126.0970149,121.7223881,63,116,180,126.0970149,126.0970149,63,120,185.5
37,125.5507463,63,121,187.75,128.755224,123.4179104,63,116,180,128.4701493,128.7298507,63,124,188,125.5507463,63,121,187.75,128.9820896,123.4179104,63,116,180,128.6940299,128.9731343,63,124,188,125.5507463,63,121,187.75,128.8746269,123.4179104,63,116,180,128.8940299,128.813433,63,124,188,125.5507463,63,121,187.75,129.0761194,123.4179104,63,116,180,129.0761194,129.076119,63,124,188.75,125.5507463,63,121,187.75,128.6850746,123.4179104,63,116,180,128.6850746,128.6850746,63,124,188
38,126.3059701,63,124,188,129.559701,123.4179104,63,116,180,129.2656716,129.4179104,63,124,189,126.3059701,63,124,188,129.7865672,123.4179104,63,116,180,129.4985075,129.5447761,63,124,189,126.3059701,63,124,188,129.3298507,123.4179104,63,116,180,129.2328358,129.152239,63,124,189,126.3059701,63,124,188,129.4253731,123.4179104,63,116,180,129.4253731,129.308955,63,124,189,126.3059701,63,124,188,129.2462687,123.4179104,63,116,180,129.2462687,129.2462687,63,124,188
39,126.4223881,63,124,188,130.752239,123.4179104,63,116,180,130.7761194,130.6955224,63,124,190,126.4223881,63,124,188,130.7820896,123.4179104,63,116,180,130.6955224,130.519403,63,125,190,126.4223881,63,124,188,130.819403,123.4179104,63,116,180,130.6164179,130.641791,63,125,189,126.4223881,63,124,188,130.5761194,123.4179104,63,116,180,130.5761194,130.459701,63,124.5,189.75,126.4223881,63,124,188,130.241791,123.4179104,63,116,180,130.241791,130.241791,63,124,189
40,130.4567164,63,125,189.75,132.847761,129.5641791,63,125,188.75,132.5746269,132.8462687,63,125,195,130.4567164,63,125,189.75,132.9537313,129.5641791,63,125,188.75,132.5746269,132.9880597,63,125,194.75,130.4567164,63,125,189.75,133.0716418,129.5641791,63,125,188.75,132.9597015,133.091045,63,125,190,130.4567164,63,125,189.75,132.9358209,129.5641791,63,125,188.75,132.9358209,132.819403,63,125,190,130.4567164,63,125,189.75,132.4671642,129.5641791,63,125,188.75,132.4671642,132.4671642,63,125,190
41,133.0104478,63,125,190,134.602985,131.8955224,63,125,189.75,134.4373134,134.8492537,63,125,198,133.0104478,63,125,190,134.5880597,131.8955224,63,125,189.75,134.3850746,134.7626866,63,125,198,133.0104478,63,125,190,135.319403,131.8955224,63,125,189.75,135.2074627,134.913433,63,125,198,133.0104478,63,125,190,134.6223881,131.8955224,63,125,189.75,134.6223881,134.50597,63,125,198,133.0104478,63,125,190,134.3119403,131.8955224,63,125,189.75,134.3119403,134.3119403,63,125,198
42,133.3283582,63,125,190,135.016418,132.2134328,63,125,190,134.7552239,135.061194,63,125,198,133.3283582,63,125,190,134.8,132.2134328,63,125,190,134.5970149,134.9746269,63,125,198,133.3283582,63,125,190,136.0164179,132.2134328,63,125,190,135.9044776,135.504478,63,125,198,133.3283582,63,125,190,135.319403,132.2134328,63,125,190,135.319403,135.202985,63,125,198,133.3283582,63,125,190,134.6358209,132.2134328,63,125,190,134.6358209,134.6358209,63,125,198
43,133.3283582,63,125,190,136.704478,132.2134328,63,125,190,136.1985075,136.4940299,63,125.5,204,133.3283582,63,125,190,136.3865672,132.2134328,63,125,190,135.8223881,136.1895522,63,125.5,204,133.3283582,63,125,190,137.2477612,132.2134328,63,125,190,137.1208955,137.129851,63,132,204.75,133.3283582,63,125,190,136.7686567,132.2134328,63,125,190,136.7686567,136.652239,63,125.5,204.75,133.3283582,63,125,190,135.9044776,132.2134328,63,125,190,135.9044776,135.9044776,63,125,204
44,137.5940299,63,132,198,137.88209,135.4119403,63,125,197.5,137.2701493,137.5761194,63,132,204.75,137.5940299,63,132,198,137.7507463,135.4119403,63,125,197.5,137.1865672,137.6,63,132,205,137.5940299,63,132,198,137.8791045,135.4119403,63,125,197.5,137.8313433,138.1,63,132,205,137.5940299,63,132,198,137.4,135.4119403,63,125,197.5,137.4,137.283582,63,129,204.75,137.5940299,63,132,198,137.6089552,135.4119403,63,125,197.5,137.6089552,137.6089552,63,125.5,204.75
45,144.9402985,71,135,206,143.256716,141.0343284,63,132.5,206,143.3910448,143.1,63,134,206,138.8492537,63,132,204,138.6029851,136.4597015,63,125,198,138.2298507,138.5253731,63,132,206,138.8492537,63,132,204,139.0149254,136.4597015,63,125,198,138.7432836,139.01194,63,132,206,138.8492537,63,132,204,138.5716418,136.4597015,63,125,198,138.5716418,138.455224,63,132,205.75,138.8492537,63,132,204,138.6940299,136.4597015,63,125,198,138.6940299,138.6940299,63,129,205
46,,,,,,,,,,,,,,,139.3850746,63,132.5,205.75,139.2059701,136.8089552,63,125,201,138.741791,139.0014925,63,132,206,139.3850746,63,132.5,205.75,139.5104478,136.8089552,63,125,201,139.461194,139.744776,63,133.5,206,139.3850746,63,132.5,205.75,139.1731343,136.8089552,63,125,201,139.1731343,139.173134,63,133,206,139.3850746,63,132.5,205.75,139.2970149,136.8089552,63,125,201,139.2970149,139.2970149,63,132,206
47,,,,,,,,,,,,,,,140.6626866,63,134,206,140.7567164,138.8223881,63,126,206,140.5522388,141.0358209,63,134,206,140.6626866,63,134,206,141.2029851,138.8223881,63,126,206,141.0626866,141.240299,63,134,206,140.6626866,63,134,206,140.9597015,138.8223881,63,126,206,140.9597015,140.959701,63,134,206,140.6626866,63,134,206,140.6552239,138.8223881,63,126,206,140.6552239,140.6552239,63,132.5,206
48,,,,,,,,,,,,,,,141.8074627,63,134,206,141.5358209,139.6373134,63,129,206,141.438806,141.8149254,63,134,206,141.8074627,63,134,206,141.7432836,139.6373134,63,129,206,141.6029851,141.780597,63,134,206,141.8074627,63,134,206,141.5,139.6373134,63,129,206,141.5,141.5,63,134,206,141.8074627,63,134,206,141.4343284,139.6373134,63,129,206,141.4343284,141.4343284,63,133.5,206
49,,,,,,,,,,,,,,,142.7671642,65,134,206,141.7597015,139.6373134,63,129,206,141.7701493,142.2522388,63,134,206,142.7671642,65,134,206,142.0522388,139.6373134,63,129,206,141.8164179,141.99403,63,134,206,142.7671642,65,134,206,141.9149254,139.6373134,63,129,206,141.9149254,141.914925,63,134,206,142.7671642,65,134,206,141.8731343,139.6373134,63,129,206,141.8731343,141.8731343,63,133.5,206
50,,,,,,,,,,,,,,,143.5238806,71,135,206,143.1746269,139.9597015,63,129,206,143.1850746,143.561194,63,134,206,143.5238806,71,135,206,143.5492537,139.9597015,63,129,206,143.341791,143.491045,63,134,206,143.5238806,71,135,206,143.3268657,139.9597015,63,129,206,143.3268657,143.326866,65,134,206,143.5238806,71,135,206,142.8761194,139.9597015,63,129,206,142.8761194,142.8761194,63,134,206
51,,,,,,,,,,,,,,,145.5104478,71,135,206,144.2910448,143.7835821,71,134,206,144.2686567,144.4313433,65,134.5,206,145.5104478,71,135,206,144.5865672,143.7835821,71,134,206,144.2955224,144.446269,65,134,206,145.5104478,71,135,206,144.2940299,143.7835821,71,134,206,144.2940299,144.29403,71,134,206,145.5104478,71,135,206,143.9925373,143.7835821,71,134,206,143.9925373,143.9925373,63,134,206
52,,,,,,,,,,,,,,,146.2522388,71,135,211.5,145.2328358,144.4283582,71,134,206,145.0238806,145.2940299,71,134.5,206,146.2522388,71,135,211.5,145.4492537,144.4283582,71,134,206,145.2746269,145.491045,71,135,206,146.2522388,71,135,211.5,145.1567164,144.4283582,71,134,206,145.1567164,145.156716,71,134.5,206,146.2522388,71,135,211.5,145.041791,144.4283582,71,134,206,145.041791,145.041791,71,134,206
53,,,,,,,,,,,,,,,146.7865672,71,135,211.5,145.6641791,144.7507463,71,134,206,145.4552239,145.7253731,71,134.5,206,146.7865672,71,135,211.5,145.9716418,144.7507463,71,134,206,145.7970149,146.013433,71,135,206,146.7865672,71,135,211.5,145.7850746,144.7507463,71,134,206,145.7850746,145.785075,71,134.5,206,146.7865672,71,135,211.5,145.5641791,144.7507463,71,134,206,145.5641791,145.5641791,71,134,206
54,,,,,,,,,,,,,,,146.8567164,71,135,211.5,146.2402985,145.0731343,71,134,206,146.1477612,146.3014925,71,135,206,146.8567164,71,135,211.5,146.5970149,145.0731343,71,134,206,146.3268657,146.543284,71,135,206,146.8567164,71,135,211.5,146.4104478,145.0731343,71,134,206,146.4104478,146.410448,71,135,206,146.8567164,71,135,211.5,146.2343284,145.0731343,71,134,206,146.2343284,146.2343284,71,134.5,206
55,,,,,,,,,,,,,,,146.8567164,71,135,211.5,146.7149254,145.1895522,71,134.5,206,146.6223881,146.7059701,71,135,206,146.8567164,71,135,211.5,147.1671642,145.1895522,71,134.5,206,146.8970149,147.113433,71,135,206,146.8567164,71,135,211.5,147.0656716,145.1895522,71,134.5,206,147.0656716,147.065672,71,135,206,146.8567164,71,135,211.5,146.9089552,145.1895522,71,134.5,206,146.9089552,146.9089552,71,135,206
56,,,,,,,,,,,,,,,147.6179104,71,135,212,147.5358209,145.7268657,71,135,210.75,147.4597015,147.3537313,71,135,206,147.6179104,71,135,212,148.4716418,145.7268657,71,135,210.75,148.280597,148.567164,71,135,209,147.6179104,71,135,212,148.4492537,145.7268657,71,135,210.75,148.4492537,148.519403,71,135,211.5,147.6179104,71,135,212,147.6597015,145.7268657,71,135,210.75,147.6597015,147.6597015,71,135,206
57,,,,,,,,,,,,,,,148.3432836,71,135,212.75,148.9955224,146.1567164,71,135,212,149.0268657,148.9059701,71,135,209,148.3432836,71,135,212.75,149.2925373,146.1567164,71,135,212,148.9955224,149.485075,71,135,211.5,148.3432836,71,135,212.75,149.1850746,146.1567164,71,135,212,149.1850746,149.255224,71,135,212,148.3432836,71,135,212.75,149.2059701,146.1567164,71,135,212,149.2059701,149.2059701,71,135,209
58,,,,,,,,,,,,,,,149.1791045,71,135,213,149.9970149,146.3671642,71,135,212,150.241791,150.1119403,71,135,213,149.1791045,71,135,213,150.0746269,146.3671642,71,135,212,149.7776119,150.150746,71,135,211.5,149.1791045,71,135,213,150.0029851,146.3671642,71,135,212,150.0029851,150.073134,71,135,212,149.1791045,71,135,213,150.0208955,146.3671642,71,135,212,150.0208955,150.0208955,71,135,212.75
59,,,,,,,,,,,,,,,149.9014925,71,135,213,150.538806,147.7970149,71,135,213,150.7835821,150.6537313,71,135,213,149.9014925,71,135,213,150.9164179,147.7970149,71,135,213,150.5402985,150.913433,71,135,212,149.9014925,71,135,213,150.8447761,147.7970149,71,135,213,150.8447761,150.914925,71,135,213,149.9014925,71,135,213,150.6179104,147.7970149,71,135,213,150.6179104,150.6179104,71,135,213
60,,,,,,,,,,,,,,,150.3522388,71,135,213,150.9910448,147.7970149,71,135,213,151.3179104,151.0970149,71,135,213,150.3522388,71,135,213,151.3865672,147.7970149,71,135,213,151.0104478,151.383582,71,135,212.75,150.3522388,71,135,213,151.3149254,147.7970149,71,135,213,151.3149254,151.385075,71,135,213,150.3522388,71,135,213,150.9910448,147.7970149,71,135,213,150.9910448,150.9910448,71,135,213
61,,,,,,,,,,,,,,,151.258209,71,135,213,151.7492537,147.7970149,71,135,213,152.0507463,152.0164179,71,135,213,151.258209,71,135,213,152.419403,147.7970149,71,135,213,151.9641791,152.316418,71,135,212.75,151.258209,71,135,213,152.2985075,147.7970149,71,135,213,152.2985075,152.298507,71,135,213,151.258209,71,135,213,152.1626866,147.7970149,71,135,213,152.1626866,152.1626866,71,135,213
62,,,,,,,,,,,,,,,152.3820896,71,135,213,153.2462687,147.8671642,71,135,213,153.2850746,153.380597,71,135,213,152.3820896,71,135,213,153.2462687,147.8671642,71,135,213,152.6970149,152.932836,71,135,213,152.3820896,71,135,213,153.1253731,147.8671642,71,135,213,153.1253731,153.125373,71,135,213,152.3820896,71,135,213,153.5656716,147.8671642,71,135,213,153.5656716,153.5656716,71,135,213
63,,,,,,,,,,,,,,,153.7119403,71,135,213,154.3104478,147.961194,71,135,213,154.241791,154.3283582,71,135,213,153.7119403,71,135,213,154.1686567,147.961194,71,135,213,153.619403,153.785075,71,135,213,153.7119403,71,135,213,154.0477612,147.961194,71,135,213,154.0477612,154.047761,71,135,213,153.7119403,71,135,213,154.2477612,147.961194,71,135,213,154.2477612,154.2477612,71,135,213
64,,,,,,,,,,,,,,,154.6,71,135,213,155.1179104,150.2358209,71,135,213,155.0447761,154.9537313,71,135,213,154.6,71,135,213,154.6402985,150.2358209,71,135,213,154.1970149,154.416418,71,135,213,154.6,71,135,213,154.6268657,150.2358209,71,135,213,154.6268657,154.626866,71,135,213,154.6,71,135,213,155.0716418,150.2358209,71,135,213,155.0716418,155.0716418,71,135,213
65,,,,,,,,,,,,,,,159.9432836,75,140,214,160.3179104,157.9373134,71,137,214,160.2746269,160.3552239,71,141,221,154.938806,71,135,213,155.2253731,151.9223881,71,135,213,154.8522388,155.071642,71,135,213,154.938806,71,135,213,155.2119403,151.9223881,71,135,213,155.2119403,155.21194,71,135,213,154.938806,71,135,213,155.4776119,151.9223881,71,135,213,155.4776119,155.4776119,71,135,213
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.1149254,71,135,213,156.1268657,152.2029851,71,135,213,155.641791,155.861194,71,135,213,155.1149254,71,135,213,156.1134328,152.2029851,71,135,213,156.1134328,156.113433,71,135,213,155.1149254,71,135,213,155.9373134,152.2029851,71,135,213,155.9373134,155.9373134,71,135,213
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.5970149,71,135,213,157.2671642,152.2029851,71,135,213,156.8238806,156.850746,71,135,213,155.5970149,71,135,213,157.2537313,152.2029851,71,135,213,157.2537313,157.253731,71,135,213.75,155.5970149,71,135,213,156.8477612,152.2029851,71,135,213,156.8477612,156.8477612,71,140,213
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,157.0447761,71.25,136.5,213,157.8029851,153.3746269,71,135,213,157.3597015,157.435821,71,135,214.75,157.0447761,71.25,136.5,213,157.7895522,153.3746269,71,135,213,157.7895522,157.789552,71,137,215.75,157.0447761,71.25,136.5,213,157.8074627,153.3746269,71,135,213,157.8074627,157.8074627,71,140,214
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.1955224,71.25,136.5,213.75,158.8373134,153.4597015,71,135,213,158.3238806,158.283582,71,135,219,158.1955224,71.25,136.5,213.75,158.8940299,153.4597015,71,135,213,158.8940299,158.89403,71,140,220,158.1955224,71.25,136.5,213.75,158.7656716,153.4597015,71,135,213,158.7656716,158.8149254,71,140,214
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.4910448,75,141,221,165.0522388,159.2044776,71,139,221,164.8432836,164.646269,73.5,143,222,158.9328358,72,136.5,214,159.5492537,154.5656716,71,135,213,159.5492537,159.549254,72,141,220,158.9328358,72,136.5,214,159.5835821,154.5656716,71,135,213,159.5835821,159.6328358,71,141,214.75
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.061194,75,140,218.5,160.3761194,157.9373134,71,137,214,160.3761194,160.376119,72,141,220.75,160.061194,75,140,218.5,160.2507463,157.9373134,71,137,214,160.2507463,160.3,71,141,215
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.3492537,75,140,218.5,161.0164179,158.0223881,71,139,214,161.0164179,161.016418,72,141,221,160.3492537,75,140,218.5,161.0029851,158.0223881,71,139,214,161.0029851,161.0522388,71,143,220
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.7522388,75,140,220,161.6895522,158.1925373,71,139,214,161.6895522,161.689552,72,143,221.75,160.7522388,75,140,220,161.5865672,158.1925373,71,139,214,161.5865672,161.6358209,71.25,143,220.75
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.2955224,75,141,220.75,162.6313433,158.7567164,71,139,220.75,162.6313433,162.631343,72,143,222,161.2955224,75,141,220.75,162.4746269,158.7567164,71,139,220.75,162.4746269,162.5238806,72,143,222
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.1373134,75,141,221,163.6641791,159.2044776,71,139,221,163.6641791,163.664179,73.5,143,222,162.1373134,75,141,221,163.5373134,159.2044776,71,139,221,163.5373134,163.5865672,72,143,222
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.4298507,75,141,221,164.9432836,159.8223881,71,141,221,164.9432836,164.943284,73.5,143,222,162.4298507,75,141,221,164.4208955,159.8223881,71,141,221,164.4208955,164.4701493,72,143,222
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.0462687,78,141,221,165.3477612,161.0626866,71.25,141,222,165.3477612,165.347761,73.5,143,222,163.0462687,78,141,221,164.819403,161.0626866,71.25,141,222,164.819403,164.8686567,72,143,222
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.1656716,78,141,221,165.7029851,161.2865672,71.25,141,222,165.7029851,165.702985,73.5,143,222.75,163.1656716,78,141,221,165.8074627,161.2865672,71.25,141,222,165.8074627,165.8567164,73.5,143,223
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.5835821,78,141,222,166.1820896,162.0701493,71.25,143,222,166.1820896,166.18209,78,143,222.75,164.5835821,78,141,222,166.4895522,162.0701493,71.25,143,222,166.4895522,166.538806,78,143,223.75
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.2597015,78,141,222,166.6835821,162.0701493,71.25,143,222,166.6835821,166.683582,78,143,223,165.2597015,78,141,222,166.9626866,162.0701493,71.25,143,222,166.9626866,167.0119403,78,143,224
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.5716418,78,141,222.75,167.1179104,162.1656716,71.25,143,222,167.1179104,167.11791,78,143,223,165.5716418,78,141,222.75,167.5716418,162.1656716,71.25,143,222,167.5716418,167.6208955,78,143,225.5
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.280597,78,143,222.75,168.3283582,162.6134328,72,143,222,168.3283582,168.328358,78,143,224,166.280597,78,143,222.75,168.6432836,162.6134328,72,143,222,168.6432836,168.6925373,78,143,226
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.719403,78,143,222.75,168.7104478,162.6134328,72,143,222,168.7104478,168.710448,78,143,225.5,166.719403,78,143,222.75,169.0880597,162.6134328,72,143,222,169.0880597,169.1373134,78,143,226.75
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.0208955,78,143,222.75,169.1253731,163.4820896,72,143,222,169.1253731,169.125373,78,143,225.5,167.0208955,78,143,222.75,169.3149254,163.4820896,72,143,222,169.3149254,169.3641791,78,143,226.75
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.4940299,78,143,226,169.4716418,164.6985075,78,143,223,169.4716418,169.471642,78,143,226.75,167.4940299,78,143,226,169.7238806,164.6985075,78,143,223,169.7238806,169.7731343,78,143,228.5
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.9283582,78,143,229,170.6626866,165.8656716,78,143,223.75,170.6626866,170.662687,78,143,228.5,167.9283582,78,143,229,170.4179104,165.8656716,78,143,223.75,170.4179104,170.3567164,78,143,229
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.9731343,78,143,229,170.9910448,166.3462687,78,143,223.75,170.9910448,170.941791,78,143,229,168.9731343,78,143,229,170.6268657,166.3462687,78,143,223.75,170.6268657,170.5656716,78,143,229
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.3835821,78,143,229.75,171.3656716,166.441791,78,143,223.75,171.3656716,171.316418,78,143,229,169.3835821,78,143,229.75,171.4537313,166.441791,78,143,223.75,171.4537313,171.2985075,78,143,230.5
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.7402985,78,143,229.75,172.2,167.1253731,78,143,226.25,172.2,172.150746,78,146,229.75,169.7402985,78,143,229.75,172.1492537,167.1253731,78,143,226.25,172.1492537,171.9940299,78,143,232.75
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.2164179,78,143,229.75,172.361194,167.1253731,78,143,226.25,172.361194,172.31194,78,146,229.75,170.2164179,78,143,229.75,172.5328358,167.1253731,78,143,226.25,172.5328358,172.3776119,78,143,232.75
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.6313433,78,143,235.75,172.8746269,167.1253731,78,143,226.25,172.8746269,172.825373,78,149,230.75,170.6313433,78,143,235.75,172.9925373,167.1253731,78,143,226.25,172.9925373,172.8373134,78,143,232.75
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.680597,78,143,235.75,173.3447761,168.141791,78,143,226.25,173.3447761,173.295522,78,149,236,170.680597,78,143,235.75,173.2328358,168.141791,78,143,226.25,173.2328358,173.0776119,78,146,232.75
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.2298507,78,143,235.75,174.1029851,168.4925373,78,143,226.25,174.1029851,174.053731,78,149,238.75,171.2298507,78,143,235.75,173.8164179,168.4925373,78,143,226.25,173.8164179,173.6119403,78,146,239
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.0328358,78,143,236.75,174.561194,168.9835821,78,143,228.5,174.561194,174.51194,78,150,238.75,172.0328358,78,143,236.75,174.5940299,168.9835821,78,143,228.5,174.5940299,174.4746269,78,149,239.75
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.161194,78,143,237,174.9134328,169.5447761,78,143,229,174.9134328,174.864179,78,151,238.75,172.161194,78,143,237,175.0164179,169.5447761,78,143,229,175.0164179,174.958209,78,149,240
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.5358209,78,143,237,175.6686567,169.9,78,143,229,175.6686567,175.619403,78,151,238.75,172.5358209,78,143,237,175.4776119,169.9,78,143,229,175.4776119,175.5134328,78,149,240
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.8044776,78,143,237,176.261194,169.9,78,143,229,176.261194,176.21194,78,151,238.75,172.8044776,78,143,237,176.061194,169.9,78,143,229,176.061194,176.0970149,78,149,240
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.0716418,78,143,237.75,176.5686567,170.3208955,78,143,229,176.5686567,176.519403,78,151,239.75,173.0716418,78,143,237.75,176.441791,170.3208955,78,143,229,176.441791,176.4776119,78,149,240.75
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.8850746,78,143,238,176.8313433,170.3208955,78,143,229,176.8313433,176.78209,78,151,240.75,173.8850746,78,143,238,176.8044776,170.3208955,78,143,229,176.8044776,176.8402985,78,150,241
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.6970149,82,151,246,180.4119403,174.9313433,78,149,243,180.4119403,180.362687,78,151,246,174.3298507,78,148,239.75,177.1761194,170.3208955,78,143,229,177.1761194,177.2119403,78,151,241
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.5313433,78,149,239.75,177.6656716,171.0402985,78,143,229,177.6656716,177.7507463,78,151,242.75
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.2985075,78,149,242.5,178.5149254,171.7522388,78,143,236.75,178.5149254,178.6,78,151,243
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.5402985,78,149,242.5,179.0731343,172.7014925,78,149,237,179.0731343,179.158209,78,151,243
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.0462687,78,150,243,179.3626866,173.2552239,78,149,239.75,179.3626866,179.4477612,78,151,243
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.5955224,78,151,243,179.7208955,173.2552239,78,149,239.75,179.7208955,179.8059701,78,151,243
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.4731343,78.5,151,245.25,180.0268657,174.8373134,78,149,242.5,180.0268657,180.1119403,78,151,243
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.0104478,82,151,246,180.6,174.9313433,78,149,243,180.6,180.6850746,78,151,243
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.5104478,82,151,247.75,181.0044776,175.1985075,78,149,243.75,181.0044776,181.0895522,78,151,243
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.7970149,82,151,247.75,181.4477612,176.5641791,78,151,245.5,181.4477612,181.5328358,78,151,246
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,179.0865672,82,151,247.75,181.9641791,177.5044776,78,151,245.5,181.9641791,182.0985075,78,151,247.75
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,179.9671642,82,151,250.75,182.4,177.9746269,78,151,246.75,182.4,182.5343284,78,151,249.5
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.3358209,82,151,250.75,182.7597015,178.1358209,78,151,246.75,182.7597015,182.8940299,78,151,249.5
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.9238806,88,151,251,183.2686567,179.0492537,78,151,248.5,183.2686567,183.3179104,78,151,251
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,181.3208955,88,151,251,183.3656716,180.0701493,86.5,151,248.75,183.3656716,183.4149254,78,151,251
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,181.9134328,88,151,251,183.9447761,180.661194,88,151,248.75,183.9447761,183.9940299,78.5,151,251.75
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.3641791,88,151,251,184.1716418,181.2656716,88,151,248.75,184.1716418,184.2208955,78.5,151,251.75
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.6268657,88,151,251.75,184.2208955,181.2656716,88,151,248.75,184.2208955,184.2701493,78.5,151,251.75
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.8895522,88,151,251.75,184.719403,181.8567164,88,151,250,184.719403,184.719403,82,151,252.75
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.1597015,88,151,251.75,185.0373134,181.8567164,88,151,250,185.0373134,185.0373134,82,151,253
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.4358209,88,151,252.75,185.358209,181.9104478,88,151,250,185.358209,185.358209,82,151,253
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.4850746,88,151,252.75,185.7373134,182.0716418,88,151,250,185.7373134,185.7373134,86.5,151,254.5
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.0746269,88,151,253,186.2910448,182.1208955,88,151,250,186.2910448,186.2910448,88,151,254.75
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.438806,88,152,253,186.8626866,182.1746269,88,151,250,186.8626866,186.8626866,88,151,254.75
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.7671642,88,153,253,187.1149254,182.3343284,88,151,250,187.1149254,187.1149254,88,151,254.75
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,185.0552239,88,153,253.75,187.3850746,182.6656716,88,151,250,187.3850746,187.3850746,88,151,254.75
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,185.5671642,88,153,253.75,187.680597,184.2268657,88,151,252.75,187.680597,187.680597,88,151,254.75
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,185.9283582,88,153,253.75,188.0955224,185.5179104,88,151,254.5,188.0955224,188.0955224,88,151.5,254.75
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.1119403,88,153,254.75,188.419403,185.7761194,88,151,254.5,188.419403,188.419403,88,152.5,254.75
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.8955224,88,153,254.75,188.5223881,185.9970149,88,151,254.5,188.5223881,188.5223881,88,152.5,254.75
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,187.2298507,88,153,256.5,188.8104478,186.5253731,88,151,254.5,188.8104478,188.8104478,88,153.5,254.75
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,187.7656716,88,153,258.75,189.0552239,186.5746269,88,151,254.5,189.0552239,189.0552239,88,153.5,254.75
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.2626866,88,154.5,259.75,189.7313433,187.1656716,88,151,254.5,189.7313433,189.7313433,88,155,256.5
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.6432836,88,157,260.75,189.9268657,188.038806,88,151,255,189.9268657,189.9268657,88,155,258.75
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.2835821,88,157,260.75,190.1820896,188.2850746,88,152,255,190.1820896,190.1820896,88,157,258.75
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.6432836,88,159,260.75,190.7701493,188.3343284,88,152,255,190.7701493,190.7701493,88,157,259
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.119403,88,159,260.75,190.9358209,188.580597,88,152,255,190.9358209,190.9358209,88,157,259
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.3462687,88,159,260.75,191.158209,188.580597,88,152,255,191.158209,191.158209,88,158.5,259
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.9089552,88,159,260.75,191.4313433,188.8268657,88,152,255,191.4313433,191.4313433,88,158.5,259
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.958209,88,159,260.75,191.5343284,189.6149254,88,154.5,257.75,191.5343284,191.5343284,88,158.5,259
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.2880597,88,159,260.75,191.6313433,190.3044776,88,158.5,259,191.6313433,191.6313433,88,158.5,259
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.6014925,88,159,260.75,191.9373134,190.6,88,158.5,259,191.9373134,191.9373134,88,159,259
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.6552239,88,159,260.75,192.1059701,190.6492537,88,158.5,259,192.1059701,192.1059701,88,159,259
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.6552239,88,159,260.75,192.3044776,190.9447761,88,158.5,259,192.3044776,192.3044776,88,159,260.5
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.9089552,88,159,261,192.3537313,190.9447761,88,158.5,259,192.3537313,192.3537313,88,159,260.5
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.0567164,88,159,261,192.9985075,190.9447761,88,158.5,259,192.9985075,192.9985075,88,159,260.75
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.2492537,88,159,261,193.3029851,191.2373134,88,158.5,259.75,193.3029851,193.3029851,88,159,260.75
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.2492537,88,159,261,193.3522388,191.2373134,88,158.5,259.75,193.3522388,193.3522388,88,159,260.75
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.5328358,88,159,261,193.4014925,191.2373134,88,158.5,259.75,193.4014925,193.4014925,88,159,260.75
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.6283582,88,159,261,193.6014925,191.2373134,88,158.5,259.75,193.6014925,193.6014925,88,159,260.75
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.8462687,88,159,261,193.8074627,191.4507463,88,158.5,259.75,193.8074627,193.8074627,88,159,260.75
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,193.1955224,88,159,262.5,194.1492537,192.8671642,88,159,262.5,194.1492537,194.1492537,88,159,262.5
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,193.941791,88,159,264.5,194.4522388,194.0119403,88,159,264.5,194.4522388,194.4522388,88,160.5,262.5
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,193.941791,88,159,264.5,194.6074627,194.419403,88,159,264.5,194.6074627,194.6074627,88,160.5,262.5
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,194.0910448,88,159,264.5,194.6074627,194.419403,88,159,264.5,194.6074627,194.6074627,88,160.5,262.5
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,194.3940299,88,159,265,194.7238806,194.8656716,88,159,265,194.7238806,194.7238806,88,160.5,262.5
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,194.5447761,88,160.5,265,194.8626866,194.8656716,88,159,265,194.8626866,194.8626866,88,160.5,262.5
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,194.7059701,88,160.5,265,194.9955224,194.9716418,88,159,265.75,194.9955224,194.9955224,88,162,262.5
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,194.8567164,88,160.5,265.75,195.2432836,195.0686567,88,159,266.75,195.2432836,195.2432836,88,162,265
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.0507463,88,160.5,266.75,195.4089552,195.0686567,88,159,266.75,195.4089552,195.4089552,88,162,265
160,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.3626866,88,160.5,266.75,195.5641791,195.0686567,88,159,266.75,195.5641791,195.5641791,88,162,265
161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.4597015,88,160.5,266.75,195.5641791,195.0686567,88,159,266.75,195.5641791,195.5641791,88,162,265
162,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.4597015,88,160.5,266.75,195.5641791,195.0686567,88,159,266.75,195.5641791,195.5641791,88,162,265
163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.5701493,88,160.5,266.75,195.6134328,195.0686567,88,159,266.75,195.6134328,195.6134328,88,162,265
164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,195.9447761,88,160.5,266.75,195.8820896,195.6014925,88,159,266.75,195.8820896,195.8820896,88,162,265
165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.0507463,88,160.5,266.75,196.0940299,196.1328358,88,162,267.5,196.0940299,196.0940299,88,162,265
166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2104478,88,162,266.75,196.2492537,196.4,88,162,267.5,196.2492537,196.2492537,88,162,265
167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2104478,88,162,266.75,196.2492537,196.4,88,162,267.5,196.2492537,196.2492537,88,162,265
168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2641791,88,162,266.75,196.2985075,196.6686567,88,162.5,267.5,196.2985075,196.2985075,88,162,265.75
169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2641791,88,162,266.75,196.2985075,196.6686567,88,162.5,267.5,196.2985075,196.2985075,88,162,265.75
170,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2641791,88,162,266.75,196.2985075,196.6686567,88,162.5,267.5,196.2985075,196.2985075,88,162,265.75
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,196.2641791,88,162,266.75,,196.6686567,88,162.5,267.5,,196.2985075,88,162,265.75

==> data/results/result_benefit_v11_29.csv <==
Budget,DISCLOSE_Benefit_45,DISCLOSE_45_0.25,DISCLOSE_45_0.5,DISCLOSE_45_0.75,Myopic_Benefit_45,Static_Benefit_45,Static_45_0.25,Static_45_0.5,Static_45_0.75,TwoStepExhaustivePolicy_Benefit_45,MCTS_Benefit_45,MCTS_45_0.25,MCTS_45_0.5,MCTS_45_0.75,DISCLOSE_Benefit_65,DISCLOSE_65_0.25,DISCLOSE_65_0.5,DISCLOSE_65_0.75,Myopic_Benefit_65,Static_Benefit_65,Static_65_0.25,Static_65_0.5,Static_65_0.75,TwoStepExhaustivePolicy_Benefit_65,MCTS_Benefit_65,MCTS_65_0.25,MCTS_65_0.5,MCTS_65_0.75,DISCLOSE_Benefit_70,DISCLOSE_70_0.25,DISCLOSE_70_0.5,DISCLOSE_70_0.75,Myopic_Benefit_70,Static_Benefit_70,Static_70_0.25,Static_70_0.5,Static_70_0.75,TwoStepExhaustivePolicy_Benefit_70,MCTS_Benefit_70,MCTS_70_0.25,MCTS_70_0.5,MCTS_70_0.75,DISCLOSE_Benefit_100,DISCLOSE_100_0.25,DISCLOSE_100_0.5,DISCLOSE_100_0.75,Myopic_Benefit_100,Static_Benefit_100,Static_100_0.25,Static_100_0.5,Static_100_0.75,TwoStepExhaustivePolicy_Benefit_100,MCTS_Benefit_100,MCTS_100_0.25,MCTS_100_0.5,MCTS_100_0.75,DISCLOSE_Benefit_withoutBudget,DISCLOSE_171_0.25,DISCLOSE_171_0.5,DISCLOSE_171_0.75,Myopic_Benefit_withoutBudget,Static_Benefit_withoutBudget,Static_171_0.25,Static_171_0.5,Static_171_0.75,TwoStepExhaustivePolicy_Benefit_withoutBudget,MCTS_Benefit_withoutBudget,MCTS_171_0.25,MCTS_171_0.5,MCTS_171_0.75
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,2.995810056,0,0,0,3.413407821,0,0,0,0,3.413407821,3.413407821,0,0,0,2.995810056,0,0,0,3.41340782,0,0,0,0,3.413407821,3.413407821,0,0,0,2.99581006,0,0,0,0,0,0,0,0,0,0,0,0,0,2.995810056,0,0,0,0,0,0,0,0,0,0,0,0,0,2.995810056,0,0,0,0,0,0,0,0,0,0,0,0,0
7,2.995810056,0,0,0,3.413407821,0,0,0,0,3.413407821,3.413407821,0,0,0,2.995810056,0,0,0,3.41340782,0,0,0,0,3.413407821,3.413407821,0,0,0,2.99581006,0,0,0,0,0,0,0,0,0,0,0,0,0,2.995810056,0,0,0,0,0,0,0,0,0,0,0,0,0,2.995810056,0,0,0,0,0,0,0,0,0,0,0,0,0
8,3.586592179,0,0,0,10.41899441,2.995810056,0,0,0,10.41899441,10.41899441,0,0,0,3.586592179,0,0,0,10.4189944,2.995810056,0,0,0,10.41899441,10.41899441,0,0,0,3.58659218,0,0,0,2.691340782,2.995810056,0,0,0,2.75698324,2.691340782,0,0,0,3.586592179,0,0,0,2.75698324,2.99581006,0,0,0,2.75698324,2.75698324,0,0,0,3.586592179,0,0,0,2.75698324,2.995810056,0,0,0,2.75698324,2.75698324,0,0,0
9,3.586592179,0,0,0,10.41899441,2.995810056,0,0,0,10.41899441,10.41899441,0,0,0,3.586592179,0,0,0,10.4189944,2.995810056,0,0,0,10.41899441,10.41899441,0,0,0,3.58659218,0,0,0,2.691340782,2.995810056,0,0,0,2.75698324,2.691340782,0,0,0,3.586592179,0,0,0,2.75698324,2.99581006,0,0,0,2.75698324,2.75698324,0,0,0,3.586592179,0,0,0,2.75698324,2.995810056,0,0,0,2.75698324,2.75698324,0,0,0
10,33.60893855,0,0,88,31.43575419,34.33659218,0,0,88,31.43575419,31.43575419,0,0,78,33.60893855,0,0,88,31.4357542,34.33659218,0,0,88,31.43575419,31.43575419,0,0,78,33.6089385,0,0,88,33.37430168,34.33659218,0,0,88,33.56284916,33.37430168,0,0,88,33.60893855,0,0,88,33.56284916,34.3365922,0,0,88,33.93156425,33.5628492,0,0,88,33.60893855,0,0,88,33.56284916,34.33659218,0,0,88,33.93156425,33.56284916,0,0,88
11,35.77513966,0,0,88,34.26815642,37.71368715,0,0,88,34.26815642,34.26815642,0,0,88,35.77513966,0,0,88,34.2681564,37.71368715,0,0,88,34.26815642,34.26815642,0,0,88,35.7751397,0,0,88,36.20670391,37.71368715,0,0,88,36.3952514,36.20670391,0,0,88,35.77513966,0,0,88,36.3952514,37.7136872,0,0,88,36.76396648,36.3952514,0,0,88,35.77513966,0,0,88,36.3952514,37.71368715,0,0,88,36.76396648,36.3952514,0,0,88
12,40.02374302,0,47,88,41.15083799,42.7527933,0,0,88,41.15083799,41.15083799,0,47,88,40.02374302,0,47,88,41.150838,42.7527933,0,0,88,41.15083799,41.15083799,0,47,88,40.023743,0,47,88,42.79050279,42.7527933,0,0,88,42.97905028,42.79050279,0,47,88,40.02374302,0,47,88,42.97905028,42.7527933,0,0,88,42.97905028,42.9790503,0,47,88,40.02374302,0,47,88,42.97905028,42.7527933,0,0,88,42.97905028,42.97905028,0,47,88
13,51.07122905,0,51,88,47.19972067,44.36592179,0,0,88,47.19972067,47.19972067,0,55,88,51.07122905,0,51,88,47.1997207,44.36592179,0,0,88,47.19972067,47.19972067,0,55,88,51.0712291,0,51,88,52.26955307,44.36592179,0,0,88,52.58100559,52.26955307,0,55,88,51.07122905,0,51,88,52.24301676,44.3659218,0,0,88,52.16620112,52.2430168,0,55,88,51.07122905,0,51,88,52.24301676,44.36592179,0,0,88,52.24301676,52.24301676,0,55,88
14,51.07122905,0,51,88,47.19972067,44.36592179,0,0,88,47.19972067,47.19972067,0,55,88,51.07122905,0,51,88,47.1997207,44.36592179,0,0,88,47.19972067,47.19972067,0,55,88,51.0712291,0,51,88,52.26955307,44.36592179,0,0,88,52.58100559,52.26955307,0,55,88,51.07122905,0,51,88,52.24301676,44.3659218,0,0,88,52.16620112,52.2430168,0,55,88,51.07122905,0,51,88,52.24301676,44.36592179,0,0,88,52.24301676,52.24301676,0,55,88
15,58.06843575,0,55,88,56.04329609,55.49301676,0,55,88,56.04329609,56.04329609,0,55,88,58.06843575,0,55,88,56.0432961,55.49301676,0,55,88,56.04329609,56.04329609,0,55,88,58.0684358,0,55,88,61.37430168,55.49301676,0,55,88,61.91480447,61.48324022,0,78,88,58.06843575,0,55,88,62.42458101,55.4930168,0,55,88,62.51256983,62.424581,0,78,88,58.06843575,0,55,88,62.42458101,55.49301676,0,55,88,62.73044693,62.42458101,0,78,88
16,61.32821229,0,61,88,62.19832402,55.49301676,0,55,88,62.19832402,62.19832402,0,63,88,61.32821229,0,61,88,62.198324,55.49301676,0,55,88,62.19832402,62.19832402,0,63,88,61.3282123,0,61,88,65.17877095,55.49301676,0,55,88,65.38547486,65.2877095,0,78,88,61.32821229,0,61,88,65.50837989,55.4930168,0,55,88,65.15363128,65.5083799,0,78,88,61.32821229,0,61,88,65.50837989,55.49301676,0,55,88,65.37988827,65.50837989,0,78,88
17,64.70530726,0,63,88,63.35055866,57.65921788,0,55,88,63.35055866,63.35055866,0,63,88,64.70530726,0,63,88,63.3505587,57.65921788,0,55,88,63.35055866,63.35055866,0,63,88,64.7053073,0,63,88,66.33100559,57.65921788,0,55,88,66.5377095,66.43994413,0,78,88,64.70530726,0,63,88,66.66061453,57.6592179,0,55,88,66.30586592,66.6606145,0,78,88,64.70530726,0,63,88,66.66061453,57.65921788,0,55,88,66.53212291,66.66061453,0,78,88
18,69.38268156,0,78,125,70.34916201,68.77094972,0,78,88,70.34916201,70.34916201,0,63,88,69.38268156,0,78,125,70.349162,68.77094972,0,78,88,70.34916201,70.34916201,0,63,88,69.3826816,0,78,125,72.69553073,68.77094972,0,78,88,73.05446927,72.93575419,0,78,125,69.38268156,0,78,125,74.05167598,68.7709497,0,78,88,73.8924581,74.051676,0,88,125,69.38268156,0,78,125,74.05167598,68.77094972,0,78,88,73.96648045,74.05167598,0,88,125
19,75.90502793,0,78,135,78.33798883,72.18435754,0,78,125,78.33798883,78.33798883,0,78,125,75.90502793,0,78,135,78.3379888,72.18435754,0,78,125,78.33798883,78.33798883,0,78,125,75.9050279,0,78,135,78.78910615,72.18435754,0,78,125,79.22486034,78.94134078,0,88,135,75.90502793,0,78,135,79.71089385,72.1843575,0,78,125,80.31564246,79.7108939,0,88,135,75.90502793,0,78,135,79.71089385,72.18435754,0,78,125,79.7877095,79.71089385,0,88,135
20,80.12849162,0,88,135,78.68715084,76.40782123,0,78,133,78.68715084,78.68715084,0,78,125,80.12849162,0,88,135,78.6871508,76.40782123,0,78,133,78.68715084,78.68715084,0,78,125,80.1284916,0,88,135,79.05027933,76.40782123,0,78,133,79.39804469,79.11452514,0,88,135,80.12849162,0,88,135,79.79608939,76.4078212,0,78,133,80.40083799,79.7960894,0,88,135,80.12849162,0,88,135,79.79608939,76.40782123,0,78,133,79.87290503,79.79608939,0,88,135
21,86.04189944,35.25,88,135,87.00139665,83.15083799,0,88,135,87.00139665,87.00139665,47,88,135,86.04189944,35.25,88,135,87.0013966,83.15083799,0,88,135,87.00139665,87.00139665,47,88,135,86.0418994,35.25,88,135,85.50837989,83.15083799,0,88,135,85.59217877,85.5726257,47,88,135,86.04189944,35.25,88,135,85.87569832,83.150838,0,88,135,85.70949721,85.8756983,47,88,135,86.04189944,35.25,88,135,85.87569832,83.15083799,0,88,135,85.70949721,85.87569832,47,88,135
22,88.24301676,47,88,135,88.10335196,84.91061453,0,88,135,88.10335196,88.10335196,47,88,137,88.24301676,47,88,135,88.103352,84.91061453,0,88,135,88.10335196,88.10335196,47,88,137,88.2430168,47,88,135,87.04748603,84.91061453,0,88,135,87.13407821,87.11173184,47,88,135,88.24301676,47,88,135,88.04469274,84.9106145,0,88,135,88.1424581,88.0446927,47,88,135,88.24301676,47,88,135,88.04469274,84.91061453,0,88,135,88.05446927,88.04469274,47,88,135
23,88.24301676,47,88,135,90.37988827,84.91061453,0,88,135,90.37988827,90.37988827,47,88,143,88.24301676,47,88,135,90.3798883,84.91061453,0,88,135,90.37988827,90.37988827,47,88,143,88.2430168,47,88,135,88.80726257,84.91061453,0,88,135,88.98184358,88.95949721,47,88,135,88.24301676,47,88,135,89.98044693,84.9106145,0,88,135,90.07821229,89.9804469,47,88,135,88.24301676,47,88,135,89.98044693,84.91061453,0,88,135,89.99022346,89.98044693,47,88,135
24,97.80726257,47,88,145,97.99860335,94.25558659,0,88,143,97.99860335,97.99860335,55,88,151,97.80726257,47,88,145,97.9986034,94.25558659,0,88,143,97.99860335,97.99860335,55,88,151,97.8072626,47,88,145,97.73882682,94.25558659,0,88,143,97.71787709,97.82541899,55,88,143,97.80726257,47,88,145,98.15502793,94.2555866,0,88,143,98.33659218,98.1550279,55,88,143,97.80726257,47,88,145,98.15502793,94.25558659,0,88,143,98.29050279,98.15502793,55,88,143
25,98.11452514,47,88,145,100.4734637,94.25558659,0,88,143,100.4734637,100.4734637,55,88,151,98.11452514,47,88,145,100.473464,94.25558659,0,88,143,100.4734637,100.4734637,55,88,151,98.1145251,47,88,145,102.1243017,94.25558659,0,88,143,102.103352,102.2108939,55,88,151,98.11452514,47,88,145,102.4553073,94.2555866,0,88,143,102.7248603,102.455307,55,88,151,98.11452514,47,88,145,102.4553073,94.25558659,0,88,143,102.7667598,102.4553073,55,88,151
26,99.56284916,47,88,151,101.6089385,95.70391061,0,88,143,101.6089385,101.6089385,55,88,151,99.56284916,47,88,151,101.608939,95.70391061,0,88,143,101.6089385,101.6089385,55,88,151,99.5628492,47,88,151,103.0796089,95.70391061,0,88,143,103.1578212,103.1662011,55,88,151,99.56284916,47,88,151,103.0363128,95.7039106,0,88,143,103.2918994,103.036313,55,88,151,99.56284916,47,88,151,103.0363128,95.70391061,0,88,143,103.3337989,103.0363128,55,88,151
27,104.4511173,55,88,151,104.9120112,108.0879888,55,88,151,104.9120112,104.9120112,55,88,151.5,104.4511173,55,88,151,104.912011,108.0879888,55,88,151,104.9120112,104.9120112,55,88,151.5,104.451117,55,88,151,106.6689944,108.0879888,55,88,151,106.7583799,106.6787709,55,88,151,104.4511173,55,88,151,106.5726257,108.087989,55,88,151,106.4888268,106.572626,55,88,151,104.4511173,55,88,151,106.5726257,108.0879888,55,88,151,106.5195531,106.5726257,55,88,151
28,105.547486,55,88,151,107.2988827,108.5139665,55,88,154,107.2988827,107.2988827,55,88,160.5,105.547486,55,88,151,107.298883,108.5139665,55,88,154,107.2988827,107.2988827,55,88,160.5,105.547486,55,88,151,109.777933,108.5139665,55,88,154,109.8310056,109.8645251,55,88,165,105.547486,55,88,151,109.2807263,108.513966,55,88,154,109.1941341,109.280726,55,88,160.5,105.547486,55,88,151,109.2807263,108.5139665,55,88,154,109.1396648,109.2807263,55,88,160.5
29,105.547486,55,88,151,107.9874302,108.5139665,55,88,154,107.9874302,107.9874302,55,88,160.5,105.547486,55,88,151,107.98743,108.5139665,55,88,154,107.9874302,107.9874302,55,88,160.5,105.547486,55,88,151,110.4469274,108.5139665,55,88,154,110.5097765,110.7513966,55,88,165.25,105.547486,55,88,151,110.3463687,108.513966,55,88,154,110.2597765,110.346369,55,88,165,105.547486,55,88,151,110.3463687,108.5139665,55,88,154,110.2053073,110.3463687,55,88,165
30,109.7793296,55,88,166,112.7611732,111.4357542,55,88,166,112.7611732,112.7611732,61,88,173,109.7793296,55,88,166,112.761173,111.4357542,55,88,166,112.7611732,112.7611732,61,88,173,109.77933,55,88,166,114.9427374,111.4357542,55,88,166,114.6634078,115.1606145,59.5,88,180,109.7793296,55,88,166,115.3268156,111.435754,55,88,166,115.023743,115.326816,61,88,179,109.7793296,55,88,166,115.3268156,111.4357542,55,88,166,114.9581006,115.3268156,61,88,179
31,111.051676,55,88,166,115.4846369,111.4357542,55,88,166,115.4846369,115.4846369,61,88,179.25,111.051676,55,88,166,115.484637,111.4357542,55,88,166,115.4846369,115.4846369,61,88,179.25,111.051676,55,88,166,116.8645251,111.4357542,55,88,166,116.472067,116.8840782,61,88,180,111.051676,55,88,166,116.4804469,111.435754,55,88,166,116.4608939,116.480447,61,88,179.25,111.051676,55,88,166,116.4804469,111.4357542,55,88,166,116.3952514,116.4804469,61,88,179.25
32,111.3603352,55,88,166,116.972067,111.4357542,55,88,166,116.972067,116.972067,61,88,180,111.3603352,55,88,166,116.972067,111.4357542,55,88,166,116.972067,116.972067,61,88,180,111.360335,55,88,166,117.5586592,111.4357542,55,88,166,117.3645251,117.5782123,61,88,180,111.3603352,55,88,166,117.1843575,111.435754,55,88,166,116.8575419,117.184358,61,88,180,111.3603352,55,88,166,117.1843575,111.4357542,55,88,166,116.7918994,117.1843575,61,88,180
33,116.0572626,55,88,180,119.9162011,115.9036313,55,88,180,119.9162011,119.9162011,61,110,180,116.0572626,55,88,180,119.916201,115.9036313,55,88,180,119.9162011,119.9162011,61,110,180,116.057263,55,88,180,120.1340782,115.9036313,55,88,180,120.0251397,119.9357542,61,110,187.25,116.0572626,55,88,180,119.9259777,115.903631,55,88,180,119.7081006,119.925978,61,106,187,116.0572626,55,88,180,119.9259777,115.9036313,55,88,180,119.6424581,119.9259777,61,106,187
34,119.8938547,61,88,180,121.9706704,118.1997207,61,88,180,121.9706704,121.9706704,61,118,187,119.8938547,61,88,180,121.97067,118.1997207,61,88,180,121.9706704,121.9706704,61,118,187,119.893855,61,88,180,121.6145251,118.1997207,61,88,180,121.5907821,121.4162011,61,110,188,119.8938547,61,88,180,121.2932961,118.199721,61,88,180,121.1689944,121.293296,61,110,188,119.8938547,61,88,180,121.2932961,118.1997207,61,88,180,121.103352,121.2932961,61,110,188
35,121.7695531,61,110,187.25,123.5963687,118.8938547,61,88,180,123.5963687,123.5963687,61,118,188,121.7695531,61,110,187.25,123.596369,118.8938547,61,88,180,123.5963687,123.5963687,61,118,188,121.769553,61,110,187.25,123.4399441,118.8938547,61,88,180,123.4162011,123.2416201,61,118,188,121.7695531,61,110,187.25,123.2094972,118.893855,61,88,180,123.4916201,123.209497,63,113,188,121.7695531,61,110,187.25,123.2094972,118.8938547,61,88,180,123.1187151,123.2094972,63,113,188
36,121.7695531,61,110,187.25,124.1215084,118.8938547,61,88,180,124.1215084,124.1215084,63,118,188,121.7695531,61,110,187.25,124.121508,118.8938547,61,88,180,124.1215084,124.1215084,63,118,188,121.769553,61,110,187.25,123.4399441,118.8938547,61,88,180,123.4162011,123.2416201,61,118,188,121.7695531,61,110,187.25,123.2094972,118.893855,61,88,180,123.4916201,123.209497,63,113,188,121.7695531,61,110,187.25,123.2094972,118.8938547,61,88,180,123.1187151,123.2094972,63,113,188
37,124.0055866,63,118,188,127.4231844,120.3812849,61,88,180,127.4231844,127.4231844,63,118,188,124.0055866,63,118,188,127.423184,120.3812849,61,88,180,127.4231844,127.4231844,63,118,188,124.005587,63,118,188,126.1340782,120.3812849,61,88,180,126.1103352,125.9357542,61,118,188,124.0055866,63,118,188,126.4986034,120.381285,61,88,180,126.372905,126.498603,63,118,188,124.0055866,63,118,188,126.4986034,120.3812849,61,88,180,126.4064246,126.4986034,63,118,188
38,124.3324022,63,118,188,128.2625698,120.3812849,61,88,180,128.2625698,128.2625698,63,124,190,124.3324022,63,118,188,128.26257,120.3812849,61,88,180,128.2625698,128.2625698,63,124,190,124.332402,63,118,188,126.9776536,120.3812849,61,88,180,127.1522346,126.9776536,63,118,189,124.3324022,63,118,188,127.2416201,120.381285,61,88,180,127.3212291,127.24162,63,118,190,124.3324022,63,118,188,127.2416201,120.3812849,61,88,180,127.3547486,127.2416201,63,118,190
39,124.6592179,63,118,188,129.5628492,120.3812849,61,88,180,129.5628492,129.5628492,63,124,190,124.6592179,63,118,188,129.562849,120.3812849,61,88,180,129.5628492,129.5628492,63,124,190,124.659218,63,118,188,127.4608939,120.3812849,61,88,180,127.6354749,127.3561453,63,118,189.25,124.6592179,63,118,188,127.5405028,120.381285,61,88,180,127.8184358,127.540503,63,118,190,124.6592179,63,118,188,127.5405028,120.3812849,61,88,180,127.8575419,127.5405028,63,118,190
40,128.6703911,63,124,190,131.8910615,126.1326816,61,118,189,131.8910615,131.8910615,63,125,191,128.6703911,63,124,190,131.891061,126.1326816,61,118,189,131.8910615,131.8910615,63,125,191,128.670391,63,124,190,131.1494413,126.1326816,61,118,189,131.1494413,131.0446927,63,124,194.25,128.6703911,63,124,190,130.6773743,126.132682,61,118,189,130.5768156,130.677374,63,124,195,128.6703911,63,124,190,130.6773743,126.1326816,61,118,189,130.6815642,130.6773743,63,124,195
41,131.1494413,63,125,190,133.9972067,128.5125698,63,118,190,133.9972067,133.9972067,63,125,196.5,131.1494413,63,125,190,133.997207,128.5125698,63,118,190,133.9972067,133.9972067,63,125,196.5,131.149441,63,125,190,132.3505587,128.5125698,63,118,190,132.3505587,132.2458101,63,124,196,131.1494413,63,125,190,131.7835196,128.51257,63,118,190,131.4846369,131.78352,63,124,196,131.1494413,63,125,190,131.7835196,128.5125698,63,118,190,131.6885475,131.7835196,63,124,196
42,132.0083799,63,125,196,134.4804469,129.4050279,63,118,191,134.4804469,134.4804469,63,125,198,132.0083799,63,125,196,134.480447,129.4050279,63,118,191,134.4804469,134.4804469,63,125,198,132.00838,63,125,196,132.5349162,129.4050279,63,118,191,132.5349162,132.4301676,63,124,196,132.0083799,63,125,196,132.0670391,129.405028,63,118,191,131.9678771,132.067039,63,124,196,132.0083799,63,125,196,132.0670391,129.4050279,63,118,191,132.0726257,132.0670391,63,124,196
43,132.325419,63,125,196,135.1648045,129.4050279,63,118,191,135.1648045,135.1648045,63,125,198,132.325419,63,125,196,135.164804,129.4050279,63,118,191,135.1648045,135.1648045,63,125,198,132.325419,63,125,196,133.7234637,129.4050279,63,118,191,133.7234637,133.7234637,63,124.5,198,132.325419,63,125,196,133.0460894,129.405028,63,118,191,133.1564246,133.046089,63,124,198,132.325419,63,125,196,133.0460894,129.4050279,63,118,191,133.1564246,133.0460894,63,124,198
44,135.9078212,63,125,198,136.8379888,132.4078212,63,125,196.5,136.8379888,136.8379888,63,125,203.25,135.9078212,63,125,198,136.837989,132.4078212,63,125,196.5,136.8379888,136.8379888,63,125,203.25,135.907821,63,125,198,135.627095,132.4078212,63,125,196.5,135.627095,135.627095,63,125,198,135.9078212,63,125,198,134.9497207,132.407821,63,125,196.5,134.7513966,134.949721,63,125,198,135.9078212,63,125,198,134.9497207,132.4078212,63,125,196.5,134.7513966,134.9497207,63,125,198
45,143.0879888,63,133,212,143.2695531,139.353352,63,125,206,143.2695531,143.2695531,63,126,212,137.5223464,63,125,204,137.875698,133.8240223,63,125,198,137.8756983,137.8756983,63,125,206,137.522346,63,125,204,136.8784916,133.8240223,63,125,198,136.7695531,136.7695531,63,125,198,137.5223464,63,125,204,136.5544693,133.824022,63,125,198,136.2472067,136.554469,63,125,198,137.5223464,63,125,204,136.5544693,133.8240223,63,125,198,136.2472067,136.5544693,63,125,198
46,,,,,,,,,,,,,,,138.1326816,63,125,204.5,138.448324,134.4776536,63,125,198,138.448324,138.349162,63,125,206,138.132682,63,125,204.5,137.4050279,134.4776536,63,125,198,137.2960894,137.2960894,63,125,198,138.1326816,63,125,204.5,137.5865922,134.477654,63,125,198,137.2793296,137.586592,63,125,198,138.1326816,63,125,204.5,137.5865922,134.4776536,63,125,198,137.2793296,137.5865922,63,125,198
47,,,,,,,,,,,,,,,140.2206704,63,126,206,140.296089,136.9567039,63,125,204,140.2960894,140.1969274,63,125,206,140.22067,63,126,206,138.6578212,136.9567039,63,125,204,138.5488827,138.5488827,63,125,198.5,140.2206704,63,126,206,139.0083799,136.956704,63,125,204,138.6061453,139.00838,63,125,204,140.2206704,63,126,206,139.0083799,136.9567039,63,125,204,138.6061453,139.0083799,63,125,204
48,,,,,,,,,,,,,,,141.2960894,63,126,206,141.030726,138.0460894,63,125,205,141.0307263,141.0307263,63,125,206,141.296089,63,126,206,139.4636872,138.0460894,63,125,205,139.2458101,139.2458101,63,125,204,141.2960894,63,126,206,139.7136872,138.046089,63,125,205,139.202514,139.713687,63,125,205,141.2960894,63,126,206,139.7136872,138.0460894,63,125,205,139.202514,139.7136872,63,125,205
49,,,,,,,,,,,,,,,141.7346369,63,126,207.5,141.607542,138.0460894,63,125,205,141.6075419,141.6075419,63,125.5,206,141.734637,63,126,207.5,139.853352,138.0460894,63,125,205,139.7444134,139.7444134,63,125,205,141.7346369,63,126,207.5,140.103352,138.046089,63,125,205,139.7011173,140.103352,63,125,206,141.7346369,63,126,207.5,140.103352,138.0460894,63,125,205,139.7011173,140.103352,63,125,206
50,,,,,,,,,,,,,,,142.3142458,63,132.5,207.5,142.653631,138.0460894,63,125,205,142.6536313,142.6536313,63,127.5,206,142.314246,63,132.5,207.5,141.1857542,138.0460894,63,125,205,141.0768156,141.0768156,63,125,206,142.3142458,63,132.5,207.5,141.4553073,138.046089,63,125,205,141.0586592,141.455307,63,129,206,142.3142458,63,132.5,207.5,141.4553073,138.0460894,63,125,205,141.0586592,141.4553073,63,129,206
51,,,,,,,,,,,,,,,143.5642458,63,133,212,143.565642,141.3142458,63,125.5,206,143.5656425,143.5656425,63,127.5,210,143.564246,63,133,212,142.1326816,141.3142458,63,125.5,206,142.1326816,142.1326816,63,126,206,143.5642458,63,133,212,142.4860335,141.314246,63,125.5,206,142.424581,142.486034,63,132.5,206,143.5642458,63,133,212,142.4860335,141.3142458,63,125.5,206,142.4162011,142.4860335,63,132.5,206
52,,,,,,,,,,,,,,,144.2053073,63,133,212,144.357542,142.2192737,63,129,207.25,144.3575419,144.3575419,63,132,212,144.205307,63,133,212,142.9902235,142.2192737,63,129,207.25,142.8812849,142.8812849,63,129,206,144.2053073,63,133,212,143.2444134,142.219274,63,129,207.25,143.1731844,143.244413,63,133,206,144.2053073,63,133,212,143.2444134,142.2192737,63,129,207.25,143.1648045,143.2444134,63,133,206
53,,,,,,,,,,,,,,,144.5,63,133,212,145.02514,142.6215084,63,129,212,145.0251397,145.0251397,63,132,213,144.5,63,133,212,143.8938547,142.6215084,63,129,212,143.8938547,143.8938547,63,132.5,210,144.5,63,133,212,143.9608939,142.621508,63,129,212,143.9986034,143.960894,63,133,207,144.5,63,133,212,143.9608939,142.6215084,63,129,212,143.9902235,143.9608939,63,133,207
54,,,,,,,,,,,,,,,144.8184358,63,134,212,145.734637,143.1243017,63,129,212,145.7346369,145.7346369,63,132,213,144.818436,63,134,212,144.5055866,143.1243017,63,129,212,144.5712291,144.5055866,63,132.5,212,144.8184358,63,134,212,144.4930168,143.124302,63,129,212,144.5963687,144.493017,63,133,210.5,144.8184358,63,134,212,144.4930168,143.1243017,63,129,212,144.5879888,144.4930168,63,133,210.5
55,,,,,,,,,,,,,,,145.0153631,63,134,212,146.055866,143.4511173,63,132.5,212.25,146.0558659,146.0558659,63,132,213,145.015363,63,134,212,144.9902235,143.4511173,63,132.5,212.25,145.0558659,144.9902235,63,133,212,145.0153631,63,134,212,145.1550279,143.451117,63,132.5,212.25,145.1117318,145.155028,63,133.5,212,145.0153631,63,134,212,145.1550279,143.4511173,63,132.5,212.25,145.1494413,145.1550279,63,133.5,212
56,,,,,,,,,,,,,,,146.1243017,63,134,212,147.74581,143.7527933,63,132.5,212.25,147.7458101,147.7918994,63,132.5,213,146.124302,63,134,212,147.0502793,143.7527933,63,132.5,212.25,147.0209497,147.0209497,63,134,212.25,146.1243017,63,134,212,147.1494413,143.752793,63,132.5,212.25,147.0111732,147.149441,63,134,212.25,146.1243017,63,134,212,147.1494413,143.7527933,63,132.5,212.25,147.0488827,147.1494413,63,134,212.25
57,,,,,,,,,,,,,,,147.1117318,63,134,212.25,148.367318,143.9539106,63,132.5,213,148.3673184,148.4134078,63,133,213,147.111732,63,134,212.25,147.948324,143.9539106,63,132.5,213,147.9189944,147.9189944,63,134,212.25,147.1117318,63,134,212.25,147.9357542,143.953911,63,132.5,213,147.9427374,147.935754,63,134,212.25,147.1117318,63,134,212.25,147.9357542,143.9539106,63,132.5,213,147.9804469,147.9357542,63,134,212.25
58,,,,,,,,,,,,,,,147.976257,63,134,213,149.494413,145.3324022,63,133,213,149.4944134,149.4944134,63,133,213,147.976257,63,134,213,149.0181564,145.3324022,63,133,213,149.0977654,149.0977654,63,134,213,147.976257,63,134,213,148.9357542,145.332402,63,133,213,149.051676,148.935754,63,134,213,147.976257,63,134,213,148.9357542,145.3324022,63,133,213,149.0893855,148.9357542,63,134,213
59,,,,,,,,,,,,,,,148.9217877,63,134,213,149.847765,146.9986034,63,134,213,149.8477654,149.8477654,63,133,213,148.921788,63,134,213,149.7751397,146.9986034,63,134,213,149.7667598,149.7667598,63,134,213,148.9217877,63,134,213,149.5055866,146.998603,63,134,213,149.4455307,149.505587,63,134,213,148.9217877,63,134,213,149.5055866,146.9986034,63,134,213,149.5712291,149.5055866,63,134,213
60,,,,,,,,,,,,,,,149.575419,63,134,213,150.437151,147.3924581,63,134,213,150.4371508,150.4371508,63,134,213,149.575419,63,134,213,150.7472067,147.3924581,63,134,213,150.7388268,150.8268156,63,134,213,149.575419,63,134,213,150.3798883,147.392458,63,134,213,150.3198324,150.379888,63,134,213,149.575419,63,134,213,150.3798883,147.3924581,63,134,213,150.4455307,150.3798883,63,134,213
61,,,,,,,,,,,,,,,149.8840782,63,134,213,151,147.523743,63,134,213,151,151,63,134,213,149.884078,63,134,213,151.0405028,147.523743,63,134,213,151.0321229,151.1201117,63,134,213,149.8840782,63,134,213,150.777933,147.523743,63,134,213,150.7178771,150.777933,63,134,213,149.8840782,63,134,213,150.777933,147.523743,63,134,213,150.8435754,150.777933,63,134,213
62,,,,,,,,,,,,,,,150.7891061,63,134,213,151.706704,148.1801676,63,134,213,151.7067039,151.7192737,63,134,213,150.789106,63,134,213,152.3226257,148.1801676,63,134,213,152.3142458,152.4022346,63,134,213,150.7891061,63,134,213,152.1662011,148.180168,63,134,213,152.1871508,152.166201,63,134,213,150.7891061,63,134,213,152.1662011,148.1801676,63,134,213,152.3128492,152.1662011,63,134,213
63,,,,,,,,,,,,,,,151.9371508,69.25,134.5,213,152.25419,148.2681564,63,134,213,152.2541899,152.2667598,63,134,213,151.937151,69.25,134.5,213,153.4539106,148.2681564,63,134,213,153.4455307,153.5335196,63.75,134,213,151.9371508,69.25,134.5,213,152.9958101,148.268156,63,134,213,153.1857542,152.99581,63,134,213,151.9371508,69.25,134.5,213,152.9958101,148.2681564,63,134,213,153.222067,152.9958101,63,134,213
64,,,,,,,,,,,,,,,153.0628492,71,135,213,153.178771,148.972067,63,134,213,153.1787709,153.1913408,63,135,213,153.062849,71,135,213,154.0698324,148.972067,63,134,213,154.1494413,154.1494413,63.75,135,213,153.0628492,71,135,213,153.9776536,148.972067,63,134,213,153.9329609,153.977654,63,135,213,153.0628492,71,135,213,153.9776536,148.972067,63,134,213,154.0586592,153.9776536,63,135,213
65,,,,,,,,,,,,,,,157.0153631,71,135,220,157.761173,155.4231844,71,135,221,157.7611732,157.7611732,71,135,216.25,153.822626,71,135,213,154.9343575,152.4567039,63,134.5,213.25,155.0600559,154.9944134,64,135,213.25,153.8226257,71,135,213,154.6759777,152.456704,63,134.5,213.25,154.7988827,154.675978,63.75,135,213,153.8226257,71,135,213,154.6759777,152.4567039,63,134.5,213.25,154.8449721,154.6759777,63.75,135,213
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.160615,71,135,213,155.4874302,152.5446927,63,134.5,214,155.6131285,155.547486,64,135,214,154.1606145,71,135,213,155.1187151,152.544693,63,134.5,214,155.2416201,155.118715,63.75,135,213,154.1606145,71,135,213,155.1187151,152.5446927,63,134.5,214,155.2877095,155.1187151,63.75,135,213
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.743017,71,135,214,156.202514,152.6326816,63,134.5,214,156.3282123,156.2625698,64,135,214,154.7430168,71,135,214,155.7346369,152.632682,63,134.5,214,155.8575419,155.734637,64,135,214,154.7430168,71,135,214,155.7346369,152.6326816,63,134.5,214,155.9036313,155.7346369,64,135,214
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.22067,71,135,215,156.8449721,152.9846369,63,135,214.25,157.0600559,156.9944134,69.25,135,215,155.2206704,71,135,215,156.424581,152.984637,63,135,214.25,156.547486,156.424581,71,135,214.25,155.2206704,71,135,215,156.424581,152.9846369,63,135,214.25,156.5935754,156.424581,71,135,214.25
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.872905,71,135,215,157.5251397,153.1941341,63,135,215,157.6410615,157.575419,71,135,220,155.872905,71,135,215,157.2583799,153.194134,63,135,215,157.3282123,157.159218,71,135,215,155.872905,71,135,215,157.2583799,153.1941341,63,135,215,157.3282123,157.1592179,71,135,215
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.842179,71,137,221.25,162.5935754,157.6606145,71,135,221.25,162.7486034,162.8365922,71,141,223.75,156.9148045,71,135,220,158.4399441,153.613128,63,135,216.25,158.674581,158.439944,71,135,220,156.9148045,71,135,220,158.4399441,153.6131285,63,135,216.25,158.674581,158.4399441,71,135,220
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,157.1578212,71,135,220.25,159.2472067,155.423184,71,135,221,159.6159218,159.247207,71,135,221,157.1578212,71,135,220.25,159.2472067,155.4231844,71,135,221,159.5698324,159.2472067,71,135,221
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,157.6731844,71,135,221,159.7653631,155.946927,71,135,221,160.1340782,159.765363,71,135,221,157.6731844,71,135,221,159.7653631,155.9469274,71,135,221,160.0879888,159.7653631,71,135,221
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.1312849,71,135,221,160.4664804,156.051676,71,135,221,160.7094972,160.46648,71,135,221,158.1312849,71,135,221,160.4664804,156.051676,71,135,221,160.6634078,160.4664804,71,135,221
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.7388268,71,135,221,161.0223464,156.864525,71,135,221.25,161.2849162,161.022346,71,135,222,158.7388268,71,135,221,161.0223464,156.8645251,71,135,221.25,161.2849162,161.0223464,71,135,222
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.6885475,71,137,222,161.6620112,157.660615,71,135,221.25,161.8589385,161.662011,71,141,222,159.6885475,71,137,222,161.6620112,157.6606145,71,135,221.25,161.8589385,161.6620112,71,141,222
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.0055866,71,137,222,162.6731844,158.268156,71,135,222,162.9162011,162.673184,71,141,222,160.0055866,71,137,222,162.6731844,158.2681564,71,135,222,162.9162011,162.6731844,71,141,222
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.3240223,71,141,222,163.1941341,158.871508,71,135,222,163.4217877,163.194134,71,141,223.75,160.3240223,71,141,222,163.1941341,158.8715084,71,135,222,163.3715084,163.1941341,71,141,223.75
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.400838,71,141.5,222,163.8351955,158.951117,71,135,222.25,164.1284916,163.835196,71,141,226.5,161.400838,71,141.5,222,163.8351955,158.9511173,71,135,222.25,164.0125698,163.8351955,71,141,226.5
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.122905,71,141.5,222,164.2960894,159.692737,71,135,223.75,164.4357542,164.361732,71,142,228.25,162.122905,71,141.5,222,164.2960894,159.6927374,71,135,223.75,164.4511173,164.3617318,71,142,228.25
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.1857542,71,142,222,165.023743,160.522346,71,135,229,165.2136872,165.089385,71,142.5,229,163.1857542,71,142,222,165.023743,160.5223464,71,135,229,165.1396648,165.0893855,71,142.5,229
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.5041899,71,142.5,222,165.7039106,161.121508,71,135,229,165.8477654,165.769553,71,143,229,163.5041899,71,142.5,222,165.7039106,161.1215084,71,135,229,165.773743,165.7695531,71,143,229
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.8002793,71,142.5,222,166.297486,162.5,71,141,229,166.2877095,166.363128,71,143,229,163.8002793,71,142.5,222,166.297486,162.5,71,141,229,166.3673184,166.3631285,71,143,229
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.2081006,71,142.5,222,166.6703911,162.638268,71,141,229,166.7723464,166.736034,71,143,229,164.2081006,71,142.5,222,166.6703911,162.6382682,71,141,229,166.8058659,166.7360335,71,143,229
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.3882682,71,143,222,167.0851955,162.914804,71,141,229,167.2891061,167.085196,71,143,229,164.3882682,71,143,222,167.0851955,162.9148045,71,141,229,167.1536313,167.0851955,71,143,229
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.9455307,71,143,222,167.3128492,162.914804,71,141,229,167.5167598,167.312849,71,143,229,164.9455307,71,143,222,167.3128492,162.9148045,71,141,229,167.3812849,167.3128492,71,143,229
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.8868715,71,143,222,167.6215084,162.914804,71,141,229,167.8030726,167.621508,71,144,229,165.8868715,71,143,222,167.6215084,162.9148045,71,141,229,167.6675978,167.6215084,71,144,229
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.3100559,71,143,222,168.2541899,163.370112,71,141,229,168.3924581,168.25419,71,145,229,166.3100559,71,143,222,168.2541899,163.3701117,71,141,229,168.2569832,168.2541899,71,145,229
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.5139665,71,143,224.25,169.349162,164.263966,71,141,229.25,169.575419,169.349162,71,147,232.5,166.5139665,71,143,224.25,169.349162,164.2639665,71,141,229.25,169.3365922,169.349162,71,147,232.5
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.9581006,71.75,143,228,169.7751397,164.97905,71,141,230.25,170.0013966,169.77514,71,147,234.75,166.9581006,71.75,143,228,169.7751397,164.9790503,71,141,230.25,169.7625698,169.7751397,71,147,234.75
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.5083799,72,143,228,170.0586592,165.203911,71,141,234.5,170.1941341,170.058659,71,149,237,167.5083799,72,143,228,170.0586592,165.2039106,71,141,234.5,169.9553073,170.0586592,71,149,237
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.1117318,77,144,228,170.4622905,165.293296,71,141,234.5,170.3952514,170.462291,71,149,237,168.1117318,77,144,228,170.4622905,165.2932961,71,141,234.5,170.202514,170.4622905,71,149,237
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.4315642,78,144.5,228.25,170.9678771,165.382682,71,141,234.5,170.8296089,170.967877,71,149,237,168.4315642,78,144.5,228.25,170.9678771,165.3826816,71,141,234.5,170.6368715,170.9678771,71,149,237
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.1396648,78,147,229,171.4776536,165.382682,71,141,234.5,171.2891061,171.477654,71,149,241.25,169.1396648,78,147,229,171.4776536,165.3826816,71,141,234.5,171.2318436,171.4776536,71,149,241.25
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.7863128,78,149,229,172.0069832,165.560056,71,141.5,234.5,171.8184358,172.006983,71,149,242,169.7863128,78,149,229,172.0069832,165.5600559,71,141.5,234.5,171.7611732,172.0069832,71,149,242
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.4050279,78,149,229.25,172.127095,166.537709,71,142,236,171.8924581,172.127095,71,149,242,170.4050279,78,149,229.25,172.127095,166.5377095,71,142,236,171.8351955,172.127095,71,149,242
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.8994413,78,149,230.5,172.4804469,167.769553,71,143,236.25,172.2304469,172.480447,71,149,242,170.8994413,78,149,230.5,172.4804469,167.7695531,71,143,236.25,172.1885475,172.4804469,71,149,242
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.3156425,78,149,232.5,172.8575419,168.649441,71,143,236.25,172.7611732,172.857542,71,149,242,171.3156425,78,149,232.5,172.8575419,168.6494413,71,143,236.25,172.7192737,172.8575419,71,149,242
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.5921788,78,149.5,232.5,172.9622905,168.73743,71,143,236.25,172.9860335,172.962291,71,149.5,242,171.5921788,78,149.5,232.5,172.9622905,168.7374302,71,143,236.25,172.9441341,172.9622905,71,149.5,242
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.5377095,78,151,238.25,173.5209497,169.667598,71.75,143,237,173.6061453,173.52095,71,150.5,242.25,172.5377095,78,151,238.25,173.5209497,169.6675978,71.75,143,237,173.452514,173.5209497,71,150.5,242.25
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.2597765,78,151,242,176.8044693,173.240223,77.25,149.5,242.25,176.6717877,176.804469,77,151,243,173.0153631,78,151,238.25,174.2192737,170.5600559,72,144,237,174.0851955,174.2192737,71.75,151,242.25
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.603352,78,151,239.5,174.5391061,171.4148045,72,149,242,174.3310056,174.5391061,72,151,242.25
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.1997207,78,151,239.5,174.9287709,171.8296089,72,149,242,174.7206704,174.9287709,72,151,242.25
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.3379888,78,151,241.25,175.1606145,171.9804469,72,149,242,175.0181564,175.1606145,72,151,243
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.6801676,78,151,241.25,175.6452514,172.8463687,74.25,149,242.25,175.5027933,175.6452514,72,151,243
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.0111732,78,151,241.25,176.0628492,173.2402235,77.25,149.5,242.25,175.9664804,176.0628492,73.5,151,243
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.2569832,78,151,242,176.6997207,173.4371508,77.25,150.5,243,176.702514,176.6997207,77,151,243
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.6522346,78,151,242.25,176.8882682,173.9511173,78,151,243,176.9818436,176.8882682,77,151,243
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.6522346,78,151,242.25,177.4930168,174.2136872,78,151,243,177.4874302,177.3938547,77,151,243
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.9259777,78,151,242.25,178.0488827,174.4106145,78,151,243,178.0432961,177.9497207,78,151,243
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.2723464,78,151,243,178.2304469,174.4106145,78,151,243,178.2709497,178.1312849,78,151,243
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.6396648,78,151,243,178.4594972,174.4106145,78,151,243,178.5460894,178.3603352,78,151,243
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.9958101,78,151,243,178.797486,174.7388268,78,151,243,178.7891061,178.698324,78,151,243
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.400838,78,151,243,179.0810056,174.7849162,78,151,243,179.0726257,178.9818436,78,151,243
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.8854749,78,151,243,179.4399441,174.7849162,78,151,243,179.4315642,179.3407821,78,151,243.25
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.3086592,78,151,243,179.8435754,174.7849162,78,151,243,179.8351955,179.7444134,78,151,244.5
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.4888268,78,151,243,180.1941341,174.7849162,78,151,243,180.2318436,180.0949721,78,151,244.5
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,178.6662011,78,151,243,180.3854749,174.8310056,78,151,243,180.4692737,180.2863128,78,151,244.5
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,179.2472067,78,151,243,180.8701117,175.0265363,78,151,243,180.9078212,180.7709497,78,151,244.5
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,179.9399441,78,151,243,181.3994413,175.2793296,78,151,243,181.5405028,181.3002793,78,151,244.5
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.1326816,78,151,243,181.7290503,175.3826816,78,151,243,181.825419,181.6298883,78,151,246.25
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.3645251,78,151.5,243,181.9134078,175.4287709,78,151,243,181.9175978,181.8142458,78,151,246.25
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.5921788,78,151.5,243,181.9594972,175.4287709,78,151,243,182.0097765,181.8603352,78,151,246.25
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,180.9092179,78,151.5,243.25,182.4930168,176.325419,78,151,243,182.551676,182.3938547,78,151,246.25
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,181.0432961,78,151.5,243.25,183.1173184,178.1536313,78,151,243,183.1187151,183.0181564,78,151,246.25
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,181.6312849,78,151.5,243.25,183.4217877,179.2597765,78,151,243.25,183.5265363,183.3226257,78,151,246.25
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,181.872905,78,151.5,243.25,183.8379888,180.2150838,78,151,243.25,183.896648,183.7388268,78,152,247
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.0432961,78,151.5,243.25,184.0335196,180.5600559,78,151,243.25,183.9888268,183.9343575,78,152,247.5
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.25,78,151.5,243.25,184.1256983,181.0209497,78,151,246,184.1717877,184.0265363,78,152,247.5
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.25,78,151.5,243.25,184.4092179,181.0209497,78,151,246,184.3561453,184.3100559,78,152,247.5
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.3407821,78,151.5,243.25,184.4092179,181.202514,78,151,246,184.4553073,184.4092179,78,152,247.5
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.5349162,78,151.5,243.25,184.650838,181.7290503,78,151,246,184.8002793,184.650838,78,152,247.5
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,182.7653631,78,152,243.25,184.8463687,181.7290503,78,151,246,184.8924581,184.8463687,78,152.5,247.5
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.0223464,78,152,244.5,184.9455307,181.7290503,78,151,246,185.103352,184.9455307,78,152.5,247.5
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.127095,78,152,244.5,185.0824022,181.8198324,78,151,246,185.2402235,185.0824022,78,152.5,247.5
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.2765363,78,152,246,185.4594972,181.8198324,78,151,246,185.5977654,185.4594972,78,152.5,247.5
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.7053073,78,152.5,246,185.551676,181.8198324,78,151,246,185.6899441,185.551676,78,153,247.5
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,183.8547486,78,153,246,185.5977654,182.277933,78,151,246,185.7360335,185.5977654,78,153,247.5
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.0321229,78,153,246,185.7318436,183.2807263,78,151,247.5,185.9902235,185.7318436,78,153,247.5
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.1354749,78,153,246,186.2094972,184.3310056,78,151.5,247.5,186.3184358,186.1061453,78,153,247.5
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.476257,78,153,246,186.3924581,185.2513966,78,152.5,247.5,186.5013966,186.2891061,78,153,250
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.5879888,78,153,246,186.603352,185.5265363,78,153,247.5,186.8030726,186.5,78,153,250
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,184.7905028,79.5,153,246,186.6494413,185.9385475,78,153,249.5,186.849162,186.5460894,78,153,250
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,185.1089385,79.5,153,246,187.0698324,185.9385475,78,153,249.5,187.1955307,186.9664804,85.5,153,250
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,185.4832402,86,153,246.25,187.2360335,185.9385475,78,153,249.5,187.3156425,187.1326816,85.5,153,250
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.0768156,86,153.5,247,187.3282123,186.0307263,78,153,249.5,187.3617318,187.2248603,85.5,153,253
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.0768156,86,153.5,247,187.6885475,186.2206704,78,153,251.5,187.6480447,187.5851955,88,153,254
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.4148045,86,154,247,188.1005587,187.2122905,86,153,253,188.0977654,188.1005587,88,153.5,254
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.5740223,86,154,247,188.2918994,187.8072626,86,154,253,188.2430168,188.2918994,88,154,254
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,186.7569832,86,154.5,247,188.2918994,187.9064246,86,154,254,188.2430168,188.2918994,88,154,254
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,187.0712291,86,154.5,247.5,188.5391061,187.9064246,86,154,254,188.5865922,188.5391061,88,154,254
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,187.400838,86,154.5,250,188.849162,188.2039106,88,154.5,254,188.9706704,188.849162,88,154,257
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.0041899,88,154.5,254,189.1969274,188.2039106,88,154.5,254,189.3337989,189.1969274,88,154,257
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.1452514,88,154.5,254,189.3421788,188.2039106,88,154.5,254,189.5251397,189.3421788,88,154,257
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.2988827,88,154.5,254,189.6787709,189.0181564,88,157,257,189.7709497,189.6787709,88,154,257
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.2988827,88,154.5,254,189.6787709,189.3142458,88,157,257.25,189.7709497,189.6787709,88,154,257
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.5027933,88,154.5,254,189.7709497,189.6843575,88,158.5,258,189.8631285,189.7709497,88,154,257.25
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.6662011,88,154.5,254,190.1480447,189.6843575,88,158.5,258,190.2402235,190.1480447,88,154.5,258
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,188.9064246,88,154.5,257,190.3449721,190.198324,88,159,258,190.3910615,190.3449721,88,155.5,258
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.3589385,88,155.5,258,190.5782123,190.8519553,88,159,259,190.5502793,190.5782123,88,155.5,258
160,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.5377095,88,157,258,190.6243017,191.1787709,88,159,259,190.5963687,190.6243017,88,155.5,258
161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.8156425,88,157,258.25,190.7164804,191.396648,88,159,259,190.6885475,190.7164804,88,157,258
162,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,189.8659218,88,157,258.25,190.7625698,191.4469274,88,159,259.25,190.7346369,190.7625698,88,157,258
163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.3784916,88,158.5,259,191.2388268,191.5558659,88,159,259.25,191.2108939,191.2388268,88,159,258
164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,190.9301676,88,159,259.25,191.6843575,191.6061453,88,159,259.25,191.6103352,191.6843575,88,159,258.25
165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.3910615,88,159,259.25,191.75,191.6061453,88,159,259.25,191.6759777,191.75,88,159,258.25
166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.7723464,88,159,260,192.1284916,191.6061453,88,159,259.25,192.1284916,192.1284916,88,161.5,258.25
167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,191.8617318,88,159,260,192.1284916,191.6061453,88,159,259.25,192.1284916,192.1284916,88,161.5,258.25
168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.0111732,88,159,260,192.1284916,191.6061453,88,159,259.25,192.1284916,192.1284916,88,161.5,258.25
169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.0111732,88,159,260,192.1284916,191.6061453,88,159,259.25,192.1284916,192.1284916,88,161.5,258.25
170,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.0111732,88,159,260,192.1284916,191.6061453,88,159,259.25,192.1284916,192.1284916,88,161.5,258.25
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,192.0111732,88,159,260,,191.6061453,88,159,259.25,,192.1284916,88,161.5,258.25

==> data/results/result_benefit_v6_31.csv <==
Budget,DISCLOSE_Benefit_45,DISCLOSE_45_0.25,DISCLOSE_45_0.5,DISCLOSE_45_0.75,Myopic_Benefit_45,Static_Benefit_45,Static_45_0.25,Static_45_0.5,Static_45_0.75,TwoStepExhaustivePolicy_Benefit_45,MCTS_Benefit_45,MCTS_45_0.25,MCTS_45_0.5,MCTS_45_0.75,DISCLOSE_Benefit_65,DISCLOSE_65_0.25,DISCLOSE_65_0.5,DISCLOSE_65_0.75,Myopic_Benefit_65,Static_Benefit_65,Static_65_0.25,Static_65_0.5,Static_65_0.75,TwoStepExhaustivePolicy_Benefit_65,MCTS_Benefit_65,MCTS_65_0.25,MCTS_65_0.5,MCTS_65_0.75,DISCLOSE_Benefit_70,DISCLOSE_70_0.25,DISCLOSE_70_0.5,DISCLOSE_70_0.75,Myopic_Benefit_70,Static_Benefit_70,Static_70_0.25,Static_70_0.5,Static_70_0.75,TwoStepExhaustivePolicy_Benefit_70,MCTS_Benefit_70,MCTS_70_0.25,MCTS_70_0.5,MCTS_70_0.75,DISCLOSE_Benefit_100,DISCLOSE_100_0.25,DISCLOSE_100_0.5,DISCLOSE_100_0.75,Myopic_Benefit_100,Static_Benefit_100,Static_100_0.25,Static_100_0.5,Static_100_0.75,TwoStepExhaustivePolicy_Benefit_100,MCTS_Benefit_100,MCTS_100_0.25,MCTS_100_0.5,MCTS_100_0.75,DISCLOSE_Benefit_withoutBudget,DISCLOSE_183_0.25,DISCLOSE_183_0.5,DISCLOSE_183_0.75,Myopic_Benefit_withoutBudget,Static_Benefit_withoutBudget,Static_183_0.25,Static_183_0.5,Static_183_0.75,TwoStepExhaustivePolicy_Benefit_withoutBudget,MCTS_Benefit_withoutBudget,MCTS_183_0.25,MCTS_183_0.5,MCTS_183_0.75
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0
7,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0,3.157099698,0,0,0,0,0,0,0,0,0,0,0,0,0
8,9.722054381,0,0,0,5.616314199,3.157099698,0,0,0,7.380664653,5.616314199,0,0,0,9.722054381,0,0,0,6.181268882,3.157099698,0,0,0,6.181268882,6.389728097,0,0,0,9.722054381,0,0,0,6.181268882,3.157099698,0,0,0,6.181268882,6.389728097,0,0,0,9.722054381,0,0,0,5.350453172,3.157099698,0,0,0,5.350453172,5.35045317,0,0,0,9.722054381,0,0,0,6.347432024,3.1570997,0,0,0,6.347432024,7.410876133,0,0,0
9,21.2265861,0,0,55,12.21752266,15.78549849,0,0,55,13.17522659,12.21752266,0,0,0,21.2265861,0,0,55,14.42296073,15.78549849,0,0,55,14.42296073,12.82779456,0,0,0,21.2265861,0,0,55,14.42296073,15.78549849,0,0,55,14.42296073,12.82779456,0,0,0,21.2265861,0,0,55,13.11480363,15.78549849,0,0,55,12.78247734,13.1148036,0,0,0,21.2265861,0,0,55,12.90030211,15.7854985,0,0,55,12.90030211,13.68277946,0,0,0
10,22.77039275,0,0,55,17.64954683,15.78549849,0,0,55,18.28096677,17.64954683,0,0,55,22.77039275,0,0,55,19.19033233,15.78549849,0,0,55,19.19033233,19.05740181,0,0,55,22.77039275,0,0,55,19.19033233,15.78549849,0,0,55,19.19033233,19.05740181,0,0,55,22.77039275,0,0,55,18.38066465,15.78549849,0,0,55,18.21450151,18.3806647,0,0,55,22.77039275,0,0,55,17.50151057,15.7854985,0,0,55,17.50151057,19.36253776,0,0,55
11,23.3021148,0,0,55,25.09365559,19.78247734,0,0,55,24.05438066,25.09365559,0,0,55,23.3021148,0,0,55,25.57099698,19.78247734,0,0,55,25.57099698,24.90634441,0,0,55,23.3021148,0,0,55,25.57099698,19.78247734,0,0,55,25.57099698,24.90634441,0,0,55,23.3021148,0,0,55,24.49546828,19.78247734,0,0,55,24.32930514,24.4954683,0,0,55,23.3021148,0,0,55,24.14803625,19.7824773,0,0,55,24.14803625,25.40181269,0,0,55
12,27.89123867,0,0,55,28.8489426,19.78247734,0,0,55,28.52265861,28.8489426,0,0,55,27.89123867,0,0,55,29.32628399,19.78247734,0,0,55,29.49244713,29.09365559,0,0,55,27.89123867,0,0,55,29.32628399,19.78247734,0,0,55,29.49244713,29.09365559,0,0,55,27.89123867,0,0,55,28.25075529,19.78247734,0,0,55,28.08459215,28.2507553,0,0,55,27.89123867,0,0,55,27.90332326,19.7824773,0,0,55,27.90332326,28.32628399,0,0,55
13,30.38670695,0,0,55,33.27794562,19.78247734,0,0,55,33.09365559,33.27794562,0,0,55,30.38670695,0,0,55,34.12084592,19.78247734,0,0,55,34.28700906,34.15407855,0,0,63,30.38670695,0,0,55,34.12084592,19.78247734,0,0,55,34.28700906,34.15407855,0,0,63,30.38670695,0,0,55,33.04531722,19.78247734,0,0,55,32.87915408,33.0453172,0,0,55,30.38670695,0,0,55,32.33232628,19.7824773,0,0,55,32.33232628,33.69486405,0,0,63
14,31.18429003,0,0,55,37.94259819,36.1510574,0,0,63,37.3021148,37.94259819,0,55,63,31.18429003,0,0,55,37.74924471,36.1510574,0,0,63,37.91540785,37.94259819,0,55,63,31.18429003,0,0,55,37.74924471,36.1510574,0,0,63,37.91540785,37.94259819,0,55,63,31.18429003,0,0,55,37.65558912,36.1510574,0,0,63,37.4652568,37.6555891,0,55,63,31.18429003,0,0,55,37.29305136,36.1510574,0,0,63,37.29305136,37.51057402,0,55,63
15,42.66465257,0,55,63,42.14501511,38.01208459,0,55,63,41.87311178,42.14501511,0,55,63,42.66465257,0,55,63,42.50151057,38.01208459,0,55,63,42.66767372,43.8489426,0,55,63,42.66465257,0,55,63,42.50151057,38.01208459,0,55,63,42.66767372,43.8489426,0,55,63,42.66465257,0,55,63,42.54984894,38.01208459,0,55,63,42.09365559,42.5498489,0,55,63,42.66465257,0,55,63,41.65558912,38.0120846,0,55,63,41.65558912,42.48942598,0,55,63
16,48.48640483,0,55,88,46.28398792,38.7734139,0,55,63,45.56193353,46.28398792,0,55,63,48.48640483,0,55,88,46.83081571,38.7734139,0,55,63,46.64048338,46.65558912,0,55,88,48.48640483,0,55,88,46.83081571,38.7734139,0,55,63,46.64048338,46.65558912,0,55,88,48.48640483,0,55,88,46.71299094,38.7734139,0,55,63,46.44712991,46.7129909,0,55,88,48.48640483,0,55,88,45.79456193,38.7734139,0,55,63,45.79456193,45.77039275,0,55,88
17,50.44108761,0,55,88,50.35951662,40.10271903,0,55,63,49.93655589,50.35951662,0,55,88,50.44108761,0,55,88,50.18126888,40.10271903,0,55,63,49.99093656,50.6918429,0,55,88,50.44108761,0,55,88,50.18126888,40.10271903,0,55,63,49.99093656,50.6918429,0,55,88,50.44108761,0,55,88,50.19939577,40.10271903,0,55,63,50.3021148,50.1993958,0,55,88,50.44108761,0,55,88,50.51661631,40.102719,0,55,63,50.51661631,50.45015106,0,55,88
18,56.72205438,0,55,88,58.74018127,42.49546828,0,55,63,58.38670695,58.74018127,0,55,116,56.72205438,0,55,88,58.32024169,42.49546828,0,55,63,58.12990937,58.36253776,0,55,88,56.72205438,0,55,88,58.32024169,42.49546828,0,55,63,58.12990937,58.36253776,0,55,88,56.72205438,0,55,88,58.46223565,42.49546828,0,55,63,58.56495468,58.4622356,0,55,102,56.72205438,0,55,88,58.65558912,42.4954683,0,55,63,58.65558912,58.6102719,0,55,88
19,58.97280967,0,55,88,59.49546828,43.55891239,0,55,63,62.33534743,59.49546828,0,55,116,58.97280967,0,55,88,58.51057402,43.55891239,0,55,63,58.51057402,59.35045317,0,55,116,58.97280967,0,55,88,58.51057402,43.55891239,0,55,63,58.51057402,59.35045317,0,55,116,58.97280967,0,55,88,58.65256798,43.55891239,0,55,63,59.02114804,58.652568,0,55,116,58.97280967,0,55,88,59.48640483,43.5589124,0,55,63,59.48640483,61.0755287,0,55,117
20,59.23867069,0,55,88,60.12990937,43.55891239,0,55,63,63.50453172,60.12990937,0,55,116,59.23867069,0,55,88,59.22356495,43.55891239,0,55,63,59.22356495,60.67975831,0,55,117,59.23867069,0,55,88,59.22356495,43.55891239,0,55,63,59.22356495,60.67975831,0,55,117,59.23867069,0,55,88,59.54984894,43.55891239,0,55,63,59.918429,59.5498489,0,55,116,59.23867069,0,55,88,59.75226586,43.5589124,0,55,63,59.75226586,62.02416918,0,55,118
21,64.44712991,0,61,116,69.42598187,58.44712991,0,55,88,69.62537764,69.42598187,0,61,118,64.44712991,0,61,116,67.88821752,58.44712991,0,55,88,67.6223565,67.67975831,0,61,118,64.44712991,0,61,116,67.88821752,58.44712991,0,55,88,67.6223565,67.67975831,0,61,118,64.44712991,0,61,116,68.32930514,58.44712991,0,55,88,68.6978852,68.3293051,0,61,118,64.44712991,0,61,116,69.01208459,58.4471299,0,55,88,69.01208459,68.7734139,0,61,118
22,66.18126888,0,61,118,70.49848943,60.83987915,0,63,88,71.36253776,70.49848943,0,63,118,66.18126888,0,61,118,68.42900302,60.83987915,0,63,88,68.34743202,68.68882175,0,61,118,66.18126888,0,61,118,68.42900302,60.83987915,0,63,88,68.34743202,68.68882175,0,61,118,66.18126888,0,61,118,68.87009063,60.83987915,0,63,88,69.07250755,68.8700906,0,63,118,66.18126888,0,61,118,69.55287009,60.8398792,0,63,88,69.55287009,70.56193353,0,63,118
23,66.56193353,0,61,118,71.51359517,61.37160121,0,63,88,72.19335347,71.51359517,0,63,118,66.56193353,0,61,118,68.61329305,61.37160121,0,63,88,68.53172205,69.51963746,0,63,118,66.56193353,0,61,118,68.61329305,61.37160121,0,63,88,68.53172205,69.51963746,0,63,118,66.56193353,0,61,118,69.23867069,61.37160121,0,63,88,69.25679758,69.2386707,0,63,118,66.56193353,0,61,118,70.5347432,61.3716012,0,63,88,70.5347432,72.10876133,0,63,118
24,76.14199396,0,63,118,79.2326284,68.01812689,0,63,118,79.06344411,79.2326284,0,63,135,76.14199396,0,63,118,77.70090634,68.01812689,0,63,118,77.35347432,77.37462236,0,63,129.5,76.14199396,0,63,118,77.70090634,68.01812689,0,63,118,77.35347432,77.37462236,0,63,129.5,76.14199396,0,63,118,77.58610272,68.01812689,0,63,118,77.87009063,77.5861027,0,63,124,76.14199396,0,63,118,77.31722054,68.0181269,0,63,118,77.31722054,78.31722054,0,63,135
25,78.87915408,0,63,130,83.0060423,69.87915408,0,63,118,82.03927492,83.0060423,0,63,135,78.87915408,0,63,130,82.03927492,69.87915408,0,63,118,81.6918429,80.50755287,0,63,135,78.87915408,0,63,130,82.03927492,69.87915408,0,63,118,81.6918429,80.50755287,0,63,135,78.87915408,0,63,130,81.65861027,69.87915408,0,63,118,81.94259819,81.6586103,0,63,135,78.87915408,0,63,130,80.71601208,69.8791541,0,63,118,80.71601208,82.00302115,0,63,135
26,80.6858006,0,63,135,83.60422961,69.87915408,0,63,118,83.43504532,83.60422961,0,63,135,80.6858006,0,63,135,83.13595166,69.87915408,0,63,118,82.78851964,82.54984894,0,63,135,80.6858006,0,63,135,83.13595166,69.87915408,0,63,118,82.78851964,82.54984894,0,63,135,80.6858006,0,63,135,82.57099698,69.87915408,0,63,118,82.85498489,82.570997,0,63,135,80.6858006,0,63,135,81.49848943,69.8791541,0,63,118,81.49848943,83.39879154,0,63,135
27,84.45619335,0,63,135,84.65558912,73.25377644,0,63,118,84.56193353,84.65558912,0,63,135,84.45619335,0,63,135,83.83081571,73.25377644,0,63,118,83.48338369,83.91540785,0,63,135,84.45619335,0,63,135,83.83081571,73.25377644,0,63,118,83.48338369,83.91540785,0,63,135,84.45619335,0,63,135,83.72205438,73.25377644,0,63,118,84.0060423,83.7220544,0,63,135,84.45619335,0,63,135,82.65861027,73.2537764,0,63,118,82.65861027,85.56495468,0,63,135
28,88.50453172,0,63,135,87.72205438,82.55891239,0,63,118,87.45317221,87.72205438,0,63,135,88.50453172,0,63,135,86.93655589,82.55891239,0,63,118,86.85498489,87.75830816,0,63,135,88.50453172,0,63,135,86.93655589,82.55891239,0,63,118,86.85498489,87.75830816,0,63,135,88.50453172,0,63,135,87.47432024,82.55891239,0,63,118,87.65861027,87.7401813,0,63,135,88.50453172,0,63,135,86.61329305,82.5589124,0,63,118,86.61329305,88.29607251,0,63,135
29,90.72507553,0,63,135,89.29909366,84.6858006,0,63,143,88.54682779,89.29909366,0,63,135,90.72507553,0,63,135,88.44712991,84.6858006,0,63,143,88.63141994,89.54984894,0,63,135,90.72507553,0,63,135,88.44712991,84.6858006,0,63,143,88.63141994,89.54984894,0,63,135,90.72507553,0,63,135,88.98489426,84.6858006,0,63,143,89.16918429,89.2507553,0,63,135,90.72507553,0,63,135,88.19033233,84.6858006,0,63,143,88.19033233,89.3897281,0,63,135
30,91.78549849,0,63,139,90.83383686,84.6858006,0,63,143,89.97885196,90.83383686,0,63,139,91.78549849,0,63,139,90.91540785,84.6858006,0,63,143,91.09969789,92.45015106,0,63,143,91.78549849,0,63,139,90.91540785,84.6858006,0,63,143,91.09969789,92.45015106,0,63,143,91.78549849,0,63,139,91.44712991,84.6858006,0,63,143,91.44712991,91.7129909,0,63,135,91.78549849,0,63,139,89.99093656,84.6858006,0,63,143,89.99093656,90.58610272,0,63,135
31,96.03323263,23.5,88,143,97.4652568,86.99697885,0,63,143,97.55589124,97.4652568,55,88,143,96.03323263,23.5,88,143,97.57099698,86.99697885,0,63,143,97.85498489,99.82779456,55,88,143,96.03323263,23.5,88,143,97.57099698,86.99697885,0,63,143,97.85498489,99.82779456,55,88,143,96.03323263,23.5,88,143,98.10271903,86.99697885,0,63,143,98.36858006,98.6344411,55,88,143,96.03323263,23.5,88,143,96.55891239,86.9969789,0,63,143,96.55891239,98.35951662,55,88,143
32,96.23867069,23.5,88,143,97.88519637,86.99697885,0,63,143,98.35045317,97.88519637,55,88,143,96.23867069,23.5,88,143,98.2265861,86.99697885,0,63,143,98.51057402,101.0241692,55,88,143,96.23867069,23.5,88,143,98.2265861,86.99697885,0,63,143,98.51057402,101.0241692,55,88,143,96.23867069,23.5,88,143,98.75830816,86.99697885,0,63,143,99.02416918,99.2900302,55,88,143,96.23867069,23.5,88,143,96.97885196,86.9969789,0,63,143,96.97885196,99.13595166,55,88,143
33,98.41389728,47,88,143,99.8489426,90.06344411,0,63,143,100.6404834,99.8489426,55,88,143,98.41389728,47,88,143,99.66163142,90.06344411,0,63,143,99.94561934,102.1933535,55,88,146,98.41389728,47,88,143,99.66163142,90.06344411,0,63,143,99.94561934,102.1933535,55,88,146,98.41389728,47,88,143,100.4592145,90.06344411,0,63,143,100.9305136,100.990937,55,88,143,98.41389728,47,88,143,98.94864048,90.0634441,0,63,143,98.94864048,101.2900302,55,88,143
34,102.2719033,51,88,151,102.6767372,99.19637462,0,88,151,103.776435,102.6767372,55,88,151,102.2719033,51,88,151,105.5196375,99.19637462,0,88,151,105.5891239,107.2356495,55,88,151,102.2719033,51,88,151,105.5196375,99.19637462,0,88,151,105.5891239,107.2356495,55,88,151,102.2719033,51,88,151,105.8761329,99.19637462,0,88,151,106.694864,106.407855,55,88,151,102.2719033,51,88,151,102.7371601,99.1963746,0,88,151,102.7371601,103.8489426,55,88,149
35,102.8036254,55,88,151,103.3111782,100.6586103,23.5,88,151,104.1963746,103.3111782,55,88,151,102.8036254,55,88,151,106.5528701,100.6586103,23.5,88,151,106.3564955,108.2175227,55,88,151,102.8036254,55,88,151,106.5528701,100.6586103,23.5,88,151,106.3564955,108.2175227,55,88,151,102.8036254,55,88,151,106.5528701,100.6586103,23.5,88,151,107.1057402,107.084592,55,88,151,102.8036254,55,88,151,103.1570997,100.65861,23.5,88,151,103.1570997,104.7401813,55,88,149
36,106.7099698,55,88,151,106.0785498,100.6586103,23.5,88,151,106.4138973,106.0785498,55,88,151,106.7099698,55,88,151,108.6374622,100.6586103,23.5,88,151,108.5558912,110.4954683,55,88,151,106.7099698,55,88,151,108.6374622,100.6586103,23.5,88,151,108.5558912,110.4954683,55,88,151,106.7099698,55,88,151,108.2175227,100.6586103,23.5,88,151,108.5649547,108.749245,55,88,151,106.7099698,55,88,151,106.0664653,100.65861,23.5,88,151,106.0664653,106.8851964,55,88,151
37,107.8670695,55,88,151,109.694864,104.2326284,55,88,151,109.9305136,109.694864,55,88,151,107.8670695,55,88,151,111.6193353,104.2326284,55,88,151,111.3746224,113.0785498,55,88,151,107.8670695,55,88,151,111.6193353,104.2326284,55,88,151,111.3746224,113.0785498,55,88,151,107.8670695,55,88,151,111.2809668,104.2326284,55,88,151,111.6797583,111.812689,55,88,151,107.8670695,55,88,151,109.4169184,104.232628,55,88,151,109.4169184,109.223565,55,88,151
38,109.1722054,55,88,151,111.7039275,104.8761329,55,88,151,111.265861,111.7039275,55,88,151,109.1722054,55,88,151,112.6163142,104.8761329,55,88,151,112.2296073,113.5770393,55,88,151,109.1722054,55,88,151,112.6163142,104.8761329,55,88,151,112.2296073,113.5770393,55,88,151,109.1722054,55,88,151,111.9123867,104.8761329,55,88,151,112.3111782,112.444109,55,88,151,109.1722054,55,88,151,111.141994,104.876133,55,88,151,111.141994,111.0302115,55,88,151
39,112.2598187,55,88,151,113.7885196,104.8761329,55,88,151,114.5558912,113.7885196,55,88,151,112.2598187,55,88,151,115.3021148,104.8761329,55,88,151,114.9154079,116.3323263,55,88,155,112.2598187,55,88,151,115.3021148,104.8761329,55,88,151,114.9154079,116.3323263,55,88,155,112.2598187,55,88,151,114.5619335,104.8761329,55,88,151,114.8187311,114.951662,55,88,151,112.2598187,55,88,151,113.8247734,104.876133,55,88,151,113.8247734,114.3444109,55,88,151
40,113.7432024,55,88,151,116.2084592,110.2809668,55,88,151,116.7190332,116.2084592,55,88,151,113.7432024,55,88,151,117.8791541,110.2809668,55,88,151,117.3081571,117.9577039,55,88,170.5,113.7432024,55,88,151,117.8791541,110.2809668,55,88,151,117.3081571,117.9577039,55,88,170.5,113.7432024,55,88,151,116.8006042,110.2809668,55,88,151,117.4048338,117.190332,55,88,158,113.7432024,55,88,151,116.2567976,110.280967,55,88,151,116.2567976,116.2719033,55,88,162
41,115.1510574,55,88,151,116.9939577,110.7099698,55,88,151,117.1480363,116.9939577,55,88,158,115.1510574,55,88,151,118.734139,110.7099698,55,88,151,118.0906344,118.5981873,55,88,176,115.1510574,55,88,151,118.734139,110.7099698,55,88,151,118.0906344,118.5981873,55,88,176,115.1510574,55,88,151,117.4410876,110.7099698,55,88,151,118.0453172,117.830816,55,88,162,115.1510574,55,88,151,117.592145,110.70997,55,88,151,117.592145,117.1087613,55,88,170.5
42,116.2326284,55,88,158,119.1299094,114.2326284,55,88,159,118.6495468,119.1299094,55,88,176,116.2326284,55,88,158,119.510574,114.2326284,55,88,159,118.8670695,119.5166163,55,88,176,116.2326284,55,88,158,119.510574,114.2326284,55,88,159,118.8670695,119.5166163,55,88,176,116.2326284,55,88,158,119.021148,114.2326284,55,88,159,119.3595166,119.145015,55,88,170.5,116.2326284,55,88,158,119.3897281,114.232628,55,88,159,119.3897281,118.897281,55,88,176
43,117.4682779,55,88,176,119.6314199,114.6616314,55,88,159,118.7915408,119.6314199,55,88,176,117.4682779,55,88,176,119.7945619,114.6616314,55,88,159,119.1510574,120.1570997,55,88,176,117.4682779,55,88,176,119.7945619,114.6616314,55,88,159,119.1510574,120.1570997,55,88,176,117.4682779,55,88,176,119.5951662,114.6616314,55,88,159,119.9335347,119.719033,55,88,170.5,117.4682779,55,88,176,120.163142,114.661631,55,88,159,120.163142,119.9667674,55,88,176
44,119.2719033,55,88,176,120.9607251,114.6616314,55,88,159,119.4169184,120.9607251,55,88,176,119.2719033,55,88,176,120.4380665,114.6616314,55,88,159,119.7945619,120.7311178,55,88,176,119.2719033,55,88,176,120.4380665,114.6616314,55,88,159,119.7945619,120.7311178,55,88,176,119.2719033,55,88,176,120.7915408,114.6616314,55,88,159,120.8640483,120.649547,55,88,176,119.2719033,55,88,176,121.0090634,114.661631,55,88,159,121.0090634,120.7432024,55,88,176
45,124.9577039,61,102,179,129.1117825,120.223565,61,88,176,128.3232628,129.1117825,61,116,189,120.6555891,61,88,176,122.244713,117.6646526,55,88,176,122.0302115,122.7522659,55,102,176,120.6555891,61,88,176,122.244713,117.6646526,55,88,176,122.0302115,122.7522659,55,102,176,120.6555891,61,88,176,122.2628399,117.6646526,55,88,176,122.1208459,122.120846,55,88,176,120.6555891,61,88,176,123.3776435,117.664653,55,88,176,123.3776435,123.2537764,55,88,176
46,,,,,,,,,,,,,,,121.3655589,61,88,176,124.0030211,117.9486405,55,88,176,123.9305136,125,55,110,176,121.3655589,61,88,176,124.0030211,117.9486405,55,88,176,123.9305136,125,55,110,176,121.3655589,61,88,176,123.8277946,117.9486405,55,88,176,123.8277946,123.685801,55,110,176,121.3655589,61,88,176,124.305136,117.94864,55,88,176,124.305136,124.2779456,55,110,176
47,,,,,,,,,,,,,,,122.570997,61,88,177.5,124.429003,118.0906344,55,88,176,124.3564955,125.2839879,55,110,176,122.570997,61,88,177.5,124.429003,118.0906344,55,88,176,124.3564955,125.2839879,55,110,176,122.570997,61,88,177.5,124.5861027,118.0906344,55,88,176,124.3957704,124.444109,55,110,176,122.570997,61,88,177.5,124.9969789,118.090634,55,88,176,124.9969789,124.9848943,55,110,176
48,,,,,,,,,,,,,,,122.978852,61,88,177.5,126.2990937,119.8761329,58,88,176,126.2265861,126.5015106,58,110,180.5,122.978852,61,88,177.5,126.2990937,119.8761329,58,88,176,126.2265861,126.5015106,58,110,180.5,122.978852,61,88,177.5,125.8126888,119.8761329,58,88,176,125.836858,125.670695,61,110,176,122.978852,61,88,177.5,125.6827795,119.876133,58,88,176,125.6827795,125.8851964,58,110,177.5
49,,,,,,,,,,,,,,,124.1722054,61,102,179,127.060423,120.081571,61,88,176,126.9879154,128.3685801,61,115,184.5,124.1722054,61,102,179,127.060423,120.081571,61,88,176,126.9879154,128.3685801,61,115,184.5,124.1722054,61,102,179,127.0543807,120.081571,61,88,176,127.2205438,126.912387,61,115,177.5,124.1722054,61,102,179,126.592145,120.081571,61,88,176,126.592145,126.918429,58,115,183.5
50,,,,,,,,,,,,,,,124.5981873,61,102,179,127.9123867,122.5438066,61,110,176,127.6978852,128.7945619,61,115,187.5,124.5981873,61,102,179,127.9123867,122.5438066,61,110,176,127.6978852,128.7945619,61,115,187.5,124.5981873,61,102,179,128.3806647,122.5438066,61,110,176,128.4048338,128.238671,61,116,179,124.5981873,61,102,179,127.6616314,122.543807,61,110,176,127.6616314,128.1782477,58,116,188.5
51,,,,,,,,,,,,,,,124.7401813,61,102,179,128.5558912,124.2809668,61,110,176,128.3413897,129.1540785,61,115,188.5,124.7401813,61,102,179,128.5558912,124.2809668,61,110,176,128.3413897,129.1540785,61,115,188.5,124.7401813,61,102,179,128.8821752,124.2809668,61,110,176,128.9063444,128.740181,61,116,183,124.7401813,61,102,179,128.2839879,124.280967,61,110,176,128.2839879,128.6102719,58,116,189
52,,,,,,,,,,,,,,,126.6616314,61,110,179,130.4833837,125.939577,61,115,176,130.6978852,131.2719033,61,116,189,126.6616314,61,110,179,130.4833837,125.939577,61,115,176,130.6978852,131.2719033,61,116,189,126.6616314,61,110,179,130.0181269,125.939577,61,115,176,130.2567976,129.876133,61,116,188,126.6616314,61,110,179,129.1389728,125.939577,61,115,176,129.1389728,129.6102719,58,116,189
53,,,,,,,,,,,,,,,128.2930514,61,110,179,132.0332326,126.223565,61,115,176,132.2477341,132.9637462,61,116,189,128.2930514,61,110,179,132.0332326,126.223565,61,115,176,132.2477341,132.9637462,61,116,189,128.2930514,61,110,179,131.734139,126.223565,61,115,176,131.7583082,131.592145,61,118,189,128.2930514,61,110,179,130.3776435,126.223565,61,115,176,130.3776435,131.1359517,61,118,189
54,,,,,,,,,,,,,,,129.6163142,61,110,181.5,133.7462236,128.6706949,61,115,179,133.9607251,134.1540785,61,118,189.5,129.6163142,61,110,181.5,133.7462236,128.6706949,61,115,179,133.9607251,134.1540785,61,118,189.5,129.6163142,61,110,181.5,132.5558912,128.6706949,61,115,179,132.7975831,132.413897,61,118,189,129.6163142,61,110,181.5,131.1359517,128.670695,61,115,179,131.1359517,131.7522659,61,118,189
55,,,,,,,,,,,,,,,130.3987915,61,115,181.5,134.5679758,128.6706949,61,115,179,134.592145,134.7160121,61,118,189.5,130.3987915,61,115,181.5,134.5679758,128.6706949,61,115,179,134.592145,134.7160121,61,118,189.5,130.3987915,61,115,181.5,133.1873112,128.6706949,61,115,179,133.429003,133.045317,61,118,189.5,130.3987915,61,115,181.5,131.9728097,128.670695,61,115,179,131.9728097,132.5256798,61,118,189.5
56,,,,,,,,,,,,,,,130.7583082,61,115,184,135.1299094,128.8882175,61,115,179,135.1540785,135.163142,61,118,189.5,130.7583082,61,115,184,135.1299094,128.8882175,61,115,179,135.1540785,135.163142,61,118,189.5,130.7583082,61,115,184,133.4712991,128.8882175,61,115,179,133.7129909,133.329305,61,118,189.5,130.7583082,61,115,184,132.7371601,128.888218,61,115,179,132.7371601,132.7401813,61,118,189.5
57,,,,,,,,,,,,,,,132.1812689,61,116,184,136.6797583,134.326284,61,116,186.5,136.7039275,136.570997,61,118,189.5,132.1812689,61,116,184,136.6797583,134.326284,61,116,186.5,136.7039275,136.570997,61,118,189.5,132.1812689,61,116,184,134.6918429,134.326284,61,116,186.5,135.0755287,134.691843,61,118,190,132.1812689,61,116,184,134.6404834,134.326284,61,116,186.5,134.6404834,134.3595166,61,118,189.5
58,,,,,,,,,,,,,,,133.5135952,61,116,185.5,137.3836858,134.5438066,61,116,186.5,137.407855,136.570997,61,118,189.5,133.5135952,61,116,185.5,137.3836858,134.5438066,61,116,186.5,137.407855,136.570997,61,118,189.5,133.5135952,61,116,185.5,135.2809668,134.5438066,61,116,186.5,135.6646526,135.280967,61,118,190,133.5135952,61,116,185.5,135.5558912,134.543807,61,116,186.5,135.5558912,135.0332326,61,118,189.5
59,,,,,,,,,,,,,,,134.0453172,61,118,188,137.9516616,135.1963746,61,116,188,137.9758308,137.8187311,61,118,189.5,134.0453172,61,118,188,137.9516616,135.1963746,61,116,188,137.9758308,137.8187311,61,118,189.5,134.0453172,61,118,188,136.9335347,135.1963746,61,116,188,136.897281,136.933535,61,118,190,134.0453172,61,118,188,136.652568,135.196375,61,116,188,136.652568,136.3625378,61,118,189.5
60,,,,,,,,,,,,,,,135.021148,61,118,189,138.7311178,135.5438066,61,116,188,138.5407855,138.2416918,61,118,189.5,135.021148,61,118,189,138.7311178,135.5438066,61,116,188,138.5407855,138.2416918,61,118,189.5,135.021148,61,118,189,137.3413897,135.5438066,61,116,188,137.305136,137.34139,61,118,190,135.021148,61,118,189,136.9365559,135.543807,61,116,188,136.9365559,136.8882175,61,118,190
61,,,,,,,,,,,,,,,135.8066465,61,118,189,139.0453172,135.7613293,61,116,188,138.8549849,138.6465257,61,118,189.5,135.8066465,61,118,189,139.0453172,135.7613293,61,116,188,138.8549849,138.6465257,61,118,189.5,135.8066465,61,118,189,138.2024169,135.7613293,61,116,188,138.1661631,138.202417,62,118,190,135.8066465,61,118,189,138.4471299,135.761329,61,116,188,138.4471299,137.7492447,61,118,190
62,,,,,,,,,,,,,,,136.6797583,61,118,189,139.9486405,135.7613293,61,116,188,139.9758308,139.8821752,62,118,190,136.6797583,61,118,189,139.9486405,135.7613293,61,116,188,139.9758308,139.8821752,62,118,190,136.6797583,61,118,189,139.4531722,135.7613293,61,116,188,139.1993958,139.453172,63,118,193,136.6797583,61,118,189,139.5891239,135.761329,61,116,188,139.5891239,138.9244713,61,118,193.5
63,,,,,,,,,,,,,,,138.1570997,62,118,189,140.8700906,135.7613293,61,116,188,140.897281,140.8036254,62,118,190,138.1570997,62,118,189,140.8700906,135.7613293,61,116,188,140.897281,140.8036254,62,118,190,138.1570997,62,118,189,140.5830816,135.7613293,61,116,188,140.5438066,140.583082,63,118,194,138.1570997,62,118,189,140.18429,135.761329,61,116,188,140.18429,139.305136,61,118,193.5
64,,,,,,,,,,,,,,,139.3353474,63,118,189,141.6767372,137.0664653,61,118,189,141.7039275,141.5619335,62,118,190,139.3353474,63,118,189,141.6767372,137.0664653,61,118,189,141.7039275,141.5619335,62,118,190,139.3353474,63,118,189,141.5347432,137.0664653,61,118,189,141.2809668,141.534743,63,118,200.5,139.3353474,63,118,189,141.1510574,137.066465,61,118,189,141.1510574,140.836858,61,118,197.5
65,,,,,,,,,,,,,,,142.8187311,63,118,193.5,145.8912387,139.4743202,61,118,189.5,146.0332326,146.3806647,63,118,203.5,139.3353474,63,118,189,142.102719,137.2839879,61,118,189.5,142.3202417,142.0362538,62,118,193,139.3353474,63,118,189,142.102719,137.2839879,61,118,189.5,142.0543807,142.102719,63,118,200.5,139.3353474,63,118,189,141.6253776,137.283988,61,118,189.5,141.6253776,140.978852,61,118,197.5
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,,140.141994,63,118,190,143.163142,137.4743202,61,118,189.5,143.3806647,143.2960725,63,118,197,140.141994,63,118,190,142.7401813,137.4743202,61,118,189.5,142.8821752,142.740181,63,118,203.5,140.141994,63,118,190,142.9033233,137.47432,61,118,189.5,142.9033233,142.6132931,63,118,200.5
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,140.9033233,63,118,190,144.3232628,137.4743202,61,118,189.5,144.5407855,144.5981873,63,118,200.5,140.9033233,63,118,190,143.694864,137.4743202,61,118,189.5,143.836858,143.694864,63,118,203.5,140.9033233,63,118,190,143.1208459,137.47432,61,118,189.5,143.1208459,142.9728097,63,118,200.5
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,141.8398792,63,118,190,144.3232628,137.4743202,61,118,189.5,144.5407855,144.8398792,63,118,203.5,141.8398792,63,118,190,143.9093656,137.4743202,61,118,189.5,144.0513595,143.909366,63,118,203.5,141.8398792,63,118,190,143.8882175,137.47432,61,118,189.5,143.8882175,143.429003,63,118,200.5
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,142.2477341,63,118,190,144.5498489,138.0453172,61,118,189.5,144.7673716,145.2567976,63,118,203.5,142.2477341,63,118,190,144.1087613,138.0453172,61,118,189.5,144.2507553,144.108761,63,118,203.5,142.2477341,63,118,190,144.5045317,138.045317,61,118,189.5,144.5045317,143.776435,63,118,200.5
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,145.3232628,63,118,193.5,148.3685801,145.4924471,63,123,200.5,148.6102719,148.8761329,63,124,203.5,142.6465257,63,118,190,144.2990937,139.4743202,61,118,189.5,144.4410876,144.299094,63,118,203.5,142.6465257,63,118,190,145.2688822,139.47432,61,118,189.5,145.2688822,144.1601208,63,118,200.5
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,143.2507553,63,118,193.5,145.9848943,142.1661631,63,118,193,145.9848943,145.984894,63,118,205,143.2507553,63,118,193.5,146.6344411,142.166163,63,118,193,146.6344411,145.244713,63,118,200.5
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,144.1450151,63,118,193.5,146.7945619,142.5468278,63,118,200.5,146.7945619,146.794562,63,118,205,144.1450151,63,118,193.5,147.5015106,142.546828,63,118,200.5,147.5015106,145.8036254,63,118,200.5
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,144.3867069,63,118,193.5,146.8942598,142.7371601,63,118,200.5,146.8942598,146.89426,63,118,205,144.3867069,63,118,193.5,147.9305136,142.73716,63,118,200.5,147.9305136,145.9969789,63,118,200.5
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,145.0090634,63,118,193.5,147.1087613,145.0664653,63,118,200.5,147.1087613,147.108761,63,118,205,145.0090634,63,118,193.5,148.1208459,145.066465,63,118,200.5,148.1208459,146.7069486,63,124,203.5
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,145.3897281,63,118,193.5,147.5981873,145.4924471,63,123,200.5,147.5981873,147.598187,63,118,205,145.3897281,63,118,193.5,148.4138973,145.492447,63,123,200.5,148.4138973,147.2175227,63,124,205
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,145.7885196,63,118,193.5,148.7915408,145.776435,63,124,200.5,148.6495468,148.791541,63,124,205,145.7885196,63,118,193.5,149.1268882,145.776435,63,124,200.5,149.1268882,147.858006,63,124,206
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,146.7099698,63,118,197.5,149.4199396,148.2990937,63,124,200.5,149.2779456,149.41994,63,124,205,146.7099698,63,118,197.5,149.2356495,148.299094,63,124,200.5,149.2356495,148.2990937,63,124,206
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,147.5830816,63,121,200.5,149.918429,148.2990937,63,124,200.5,149.776435,149.918429,63,124,205,147.5830816,63,121,200.5,149.6676737,148.299094,63,124,200.5,149.6676737,148.8036254,63,124,206
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,148.1812689,63,123,200.5,150.1117825,148.5830816,63,124,200.5,149.9697885,150.111782,63,124,205,148.1812689,63,123,200.5,149.9939577,148.583082,63,124,200.5,149.9939577,149.2296073,63,124,206
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,148.7401813,63,124,200.5,150.4048338,148.5830816,63,124,200.5,150.2628399,150.404834,63,124,206,148.7401813,63,124,200.5,150.3776435,148.583082,63,124,200.5,150.3776435,149.9154079,63,124,206.5
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,148.9305136,63,124,200.5,151.1268882,148.5830816,63,124,200.5,150.9848943,151.126888,63,124,206,148.9305136,63,124,200.5,151,148.583082,63,124,200.5,151,150.2054381,63,124,206.5
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,149.1722054,63,124,204.5,152.0151057,149.4350453,63,124,200.5,151.9728097,152.015106,63,124,206,149.1722054,63,124,204.5,151.8126888,149.435045,63,124,200.5,151.8126888,151.3504532,63,124,206.5
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,149.7462236,63,124,206,152.3413897,149.6767372,63,124,204.5,152.4410876,152.34139,63,124,206,149.7462236,63,124,206,152.8459215,149.676737,63,124,204.5,152.8459215,152.6555891,63,126,206.5
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,150.4682779,63,124,206,152.5407855,149.6767372,63,124,204.5,152.6404834,152.540785,63,126,206,150.4682779,63,124,206,153.1722054,149.676737,63,124,204.5,153.1722054,152.6555891,63,126,206.5
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,151.0513595,63,124,208,152.8670695,150.102719,63,126,204.5,152.9667674,152.867069,63,126,206.5,151.0513595,63,124,208,153.1722054,150.102719,63,126,204.5,153.1722054,152.6555891,63,126,206.5
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,151.0513595,63,124,208,153.4924471,150.429003,63,126,204.5,153.592145,153.492447,63,126,206.5,151.0513595,63,124,208,153.4954683,150.429003,63,126,204.5,153.4954683,152.978852,63,126,206.5
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,151.4773414,63,124,208,153.9607251,151.6072508,63,126,204.5,153.9607251,153.861027,63,126,208.5,151.4773414,63,124,208,153.8308157,151.607251,63,126,204.5,153.8308157,153.2809668,63,126,207
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,152.1359517,63,124,208,154.060423,153.0664653,63,126,206.5,154.060423,153.960725,63,126,208.5,152.1359517,63,124,208,154.407855,153.066465,63,126,206.5,154.407855,153.8882175,63,126,207
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,152.5347432,63,124,208,154.3413897,153.0664653,63,126,206.5,154.3413897,154.241692,63,126,208.5,152.5347432,63,124,208,154.6797583,153.066465,63,126,206.5,154.6797583,154.2688822,63,126,207
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,152.8700906,63,124,208,154.7522659,153.9909366,63,126,206.5,154.7522659,154.652568,63,132,208.5,152.8700906,63,124,208,154.7794562,153.990937,63,126,206.5,154.7794562,154.6676737,63,126,207
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,153.2537764,63,124,208,154.9667674,154.3897281,63,126,206.5,154.9667674,154.867069,63,132,211,153.2537764,63,124,208,155.1782477,154.389728,63,126,206.5,155.1782477,154.8610272,63,126,207
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,153.4531722,63,126,208,155.6555891,154.8882175,63,126,212,155.6555891,155.655589,63,132,213,153.4531722,63,126,208,155.7009063,154.888218,63,126,212,155.7009063,155.0845921,63,126,207
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.102719,63,126,212,156.4984894,155.5861027,63,130,212,156.4984894,156.498489,63,132,213,154.102719,63,126,212,156.4229607,155.586103,63,130,212,156.4229607,155.5256798,63,126,212
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.3172205,63,126,212,157.5861027,155.8851964,63,130,212,157.5861027,157.586103,63,132,214,154.3172205,63,126,212,157.3444109,155.885196,63,130,212,157.3444109,156.6193353,63,126,212
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.7069486,63,126,212,157.7583082,155.8851964,63,130,212,157.7583082,157.758308,63,132,214,154.7069486,63,126,212,157.8791541,155.885196,63,130,212,157.8791541,156.8277946,63,126,213
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,154.9335347,63,126,212,157.9667674,156.2839879,63,130,212,157.9667674,157.966767,63,132,214,154.9335347,63,126,212,158.3293051,156.283988,63,130,212,158.3293051,157.2779456,63,126,214
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.5135952,63,126,212,158.0755287,156.2839879,63,130,212,158.18429,158.075529,63,132,214,155.5135952,63,126,212,158.5528701,156.283988,63,130,212,158.5528701,157.7069486,63,126,216
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.5135952,63,126,212,158.3927492,156.2839879,63,130,212,158.5015106,158.392749,63,132,214,155.5135952,63,126,212,158.7250755,156.283988,63,130,212,158.7250755,158.2024169,63,126,216
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,155.6132931,63,126,212,158.6163142,156.7824773,63,132,212,158.7250755,158.616314,63,132,214,155.6132931,63,126,212,159.1087613,156.782477,63,132,212,159.1087613,158.7643505,63,126,216
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.1450151,63,134,214,160.8187311,157.8429003,63,132,214,161.1208459,160.818731,63,134,217,156.776435,63,129,212,159.5166163,156.782477,63,132,212,159.5166163,159.2809668,63,130,216
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,157.1178248,63,129,212,159.5166163,156.782477,63,132,212,159.5166163,159.3806647,63,130,216
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,157.8942598,63,129,212,160.0090634,156.882175,63,132,214,160.0090634,159.9033233,63,132,216
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.0936556,63,129,212,160.1087613,157.26284,63,132,214,160.1087613,160.0030211,63,132,216
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.3836858,63,129,214,160.5951662,157.453172,63,132,214,160.5951662,160.7039275,63,132,221.5
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,158.6193353,63,129,214,161.2839879,157.8429,63,132,214,161.2839879,161.6163142,63,132,223
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.3232628,63,134,214,161.7160121,157.942598,63,132,214,161.7160121,162.2386707,63,132,223
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.6586103,63,134,214,161.9154079,158.132931,63,134,214,161.9154079,162.4471299,63,132,223
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,159.6586103,63,134,214,161.9154079,158.519637,63,134,214,161.9154079,162.6555891,63,132,223
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.0845921,63,134,214,162.347432,159.589124,63.5,134,214,162.347432,163.18429,63,134,223
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.3202417,63,134,214,162.8821752,160.652568,63.5,134,217,162.8821752,163.2839879,63.5,134,223
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.5468278,63.5,134,214,163.5196375,161.628399,66,135,217,163.5196375,163.4259819,63.5,134,223
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,160.8851964,63.5,134,214,163.5196375,162.697885,68,135,217,163.5196375,163.8066465,63.5,134,223
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.1117825,66,134,214,163.8882175,162.697885,68,135,217,163.8882175,164.1903323,63.5,135,223
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.2205438,66,134,214,164.1238671,163.187311,68,135,217,164.1238671,164.2900302,63.5,135,223
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.2205438,66,134,214,164.1238671,163.187311,68,135,217,164.1238671,164.5135952,63.5,135,223
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.6283988,66,134,214,164.5347432,163.380665,68,135,217,164.5347432,165.1389728,63.5,135,223
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,161.9516616,66,134,214,165.0271903,163.679758,68,135,217,165.0271903,165.5740181,66,135,223
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.0513595,66,134,214,165.2265861,163.679758,68,135,217,165.2265861,165.8670695,68,135,223
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.1601208,66,134,214,165.3685801,163.679758,68,135,217,165.3685801,165.8670695,68,135,223
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.3867069,66,134,216,165.6676737,163.679758,68,135,217,165.6676737,165.9758308,68,135,223
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.5287009,68,134,216,165.8761329,163.679758,68,135,217,165.8761329,166.18429,68,135,223
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,162.6283988,68,134,216,166.2779456,163.679758,68,135,217,166.2779456,166.4864048,69.5,135,223
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.0151057,68,135,216,166.592145,163.679758,68,135,217,166.592145,166.8006042,69.5,135,223
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,163.7643505,68,135,216,166.8006042,163.679758,68,135,217,166.8006042,167.0422961,69.5,135,223
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.1691843,68,135,220.5,167.4259819,163.679758,68,135,217,167.4259819,167.5679758,71,135,223
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.1691843,68,135,220.5,167.8489426,163.679758,68,135,217,167.8489426,168.2054381,71,135,223
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.7069486,71,135,220.5,168.163142,163.679758,68,135,217,168.163142,168.7794562,71,135,223
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,164.7069486,71,135,220.5,168.2628399,163.679758,68,135,217,168.2628399,168.978852,71,135,223
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.6918429,71,135,223,168.4712991,163.679758,68,135,217,168.4712991,169.2870091,71,135,223
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.8851964,71,135,223,168.4712991,163.679758,68,135,217,168.4712991,169.2870091,71,135,223
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,165.8851964,71,135,223,168.4712991,163.679758,68,135,217,168.4712991,169.2870091,71,135,223
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.0785498,71,135,223,168.7311178,163.903323,68,135,217,168.7311178,169.3867069,71,135,223
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.0785498,71,135,223,168.7311178,163.903323,68,135,217,168.7311178,169.3867069,71,135,223
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.1873112,71,135,223,168.8308157,164.003021,68,135,221.5,168.8308157,169.3867069,71,135,223
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,166.4682779,71,135,223,169.1722054,164.450151,68,135,221.5,169.1722054,169.3867069,71,135,223
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.3141994,71,135,223,169.3867069,164.450151,68,135,221.5,169.3867069,169.6012085,71,135,223
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.3141994,71,135,223,169.3867069,164.731118,68,135,221.5,169.3867069,169.6012085,71,135,223
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.3141994,71,135,223,169.7220544,164.731118,68,135,221.5,169.7220544,169.9365559,71,135,223
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.3141994,71,135,223,170.0362538,164.731118,68,135,221.5,170.0362538,169.9365559,71,135,223
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.3141994,71,135,223,170.4410876,164.731118,68,135,221.5,170.4410876,170.2507553,71,135,223
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.6465257,71,135,223,170.5407855,164.731118,68,135,221.5,170.5407855,170.4501511,71,135,223
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,167.9456193,71,135,223,170.776435,166.398792,68,135,223,170.776435,170.6858006,71,135,223
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.0876133,71,135,223,170.776435,168.093656,69.5,135,223,170.776435,170.6858006,71,135,223
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.489426,71,135,223,170.9909366,168.900302,71,135,223,170.9909366,170.6858006,71,135,223
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,168.897281,71,135,223,171.2265861,171.214502,71,135,223,171.2265861,170.8912387,71,135,223
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.2960725,71,135,223,171.7009063,171.661631,71.5,135,224.5,171.7009063,171.3655589,71,135,226
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.4864048,71,135,223,171.8006042,172.52568,73,135,224.5,171.8006042,171.4652568,71,135,228
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.5861027,71,135,223,171.8006042,172.740181,73,135,224.5,171.8006042,171.7009063,71,135,228
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,169.694864,71,135,223,172,173.383686,73,135,224.5,171.9003021,171.9003021,71,135,228
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.0090634,71,135,223,172.3141994,174.042296,74.5,135,224.5,172.2145015,172.1148036,71,135,228
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,170.3021148,71,135,223,172.3141994,174.256798,74.5,135,224.5,172.3141994,172.1148036,71,135,228
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.0936556,71,135,223,172.6888218,174.58006,74.5,135,224.5,172.6888218,172.489426,71,135,228
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.3081571,71,135,223,172.7885196,174.688822,74.5,135,224.5,172.7885196,172.5891239,71,135,228
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,171.8791541,71,135,223,173.141994,175.015106,74.5,135,224.5,173.141994,172.9425982,71,135,230.5
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.102719,71,135,223,173.141994,175.015106,74.5,135,224.5,173.141994,172.9425982,71,135,230.5
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.2114804,71,135,223,173.2416918,175.015106,74.5,135,224.5,173.3413897,173.141994,71,135,230.5
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.4018127,71,135,223,173.3413897,175.450151,74.5,135,224.5,173.6767372,173.141994,71,135,230.5
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,172.8942598,71.5,135,223,173.3413897,175.450151,74.5,135,224.5,173.6767372,173.141994,71,135,230.5
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.3111782,71.5,135,223,173.5770393,175.450151,74.5,135,224.5,173.6767372,173.4773414,71,135,230.5
160,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.3111782,71.5,135,223,174.0030211,175.450151,74.5,135,224.5,174.102719,173.9033233,71,135,230.5
161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.6132931,71.5,135,223,174.1933535,175.450151,74.5,135,224.5,174.2930514,174.0936556,71,135,230.5
162,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.836858,71.5,135,223,174.1933535,175.450151,74.5,135,224.5,174.2930514,174.0936556,71,135,230.5
163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,173.9969789,71.5,135,224.5,174.5981873,175.450151,74.5,135,224.5,174.6978852,174.4984894,71,135,230.5
164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.1691843,73,135,224.5,174.6978852,175.558912,74.5,135,224.5,174.7975831,174.5981873,71,135,230.5
165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.3836858,73,135,224.5,174.6978852,175.558912,74.5,135,224.5,174.7975831,174.5981873,71,135,230.5
166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.6072508,73,135,224.5,174.9577039,175.558912,74.5,135,224.5,174.897281,174.9577039,71,135,230.5
167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,174.6072508,73,135,224.5,175.2719033,175.773414,74.5,135,224.5,175.2114804,175.1722054,71,135,230.5
168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.5045317,73,135,228,175.3716012,175.933535,74.5,135,226,175.3111782,175.2719033,71,135,230.5
169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.6978852,73,135,228,175.6676737,176.093656,74.5,135,226,175.6072508,175.4682779,71,135,230.5
170,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,175.6978852,73,135,228,175.7673716,176.308157,74.5,135,228,175.6072508,175.5679758,71.5,135,230.5
171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.5287009,73,135,230.5,176.1752266,176.628399,74.5,135,228,176.1752266,176.0755287,73.5,135,230.5
172,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.5287009,73,135,230.5,176.3987915,176.628399,74.5,135,228,176.3987915,176.2990937,74.5,135,230.5
173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.6374622,73,135,230.5,176.3987915,177.323263,74.5,135,230.5,176.3987915,176.3987915,74.5,135,230.5
174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.6374622,73,135,230.5,176.3987915,177.323263,74.5,135,230.5,176.3987915,176.3987915,74.5,135,230.5
175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.6374622,73,135,230.5,176.8489426,177.323263,74.5,135,230.5,176.8489426,176.8489426,74.5,135,230.5
176,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.7462236,73,135,230.5,177.0845921,177.323263,74.5,135,230.5,177.0845921,177.0845921,74.5,135,230.5
177,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,176.9637462,73,135,230.5,177.0845921,177.323263,74.5,135,230.5,177.0845921,177.0845921,74.5,135,230.5
178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.18429,177.323263,74.5,135,230.5,177.18429,177.18429,74.5,135,230.5
179,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.18429,177.323263,74.5,135,230.5,177.18429,177.18429,74.5,135,230.5
180,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.5649547,177.323263,74.5,135,230.5,177.5649547,177.5649547,74.5,135,230.5
181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.5649547,177.323263,74.5,135,230.5,177.5649547,177.5649547,74.5,135,230.5
182,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.5649547,177.323263,74.5,135,230.5,177.5649547,177.5649547,74.5,135,230.5
183,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,177.1570997,73,135,230.5,177.5649547,177.323263,74.5,135,230.5,177.5649547,177.5649547,74.5,135,230.5
